A Thorough Study of LoRaWAN Performance Under Different Parameter Settings

LoRaWAN is an emerging Low-Power Wide Area Network (LPWAN) technology, which is gaining momentum thanks to its flexibility and ease of deployment. Conversely to other LPWAN solutions, LoRaWAN indeed permits the configuration of several network parameters that affect different network performance indexes, such as energy efficiency, fairness, and capacity, in principle making it possible to adapt the network behavior to the specific requirements of the application scenario. Unfortunately, the complex and sometimes elusive interactions among the different network components make it rather difficult to predict the actual effect of a certain parameters setting, so that flexibility can turn into a stumbling block if not deeply understood. In this paper we shed light on such complex interactions, by observing and explaining the effect of different parameters settings in some illustrative scenarios. The simulation-based analysis reveals various trade-offs and highlights some inefficiencies in the design of the LoRaWAN standard. Furthermore, we show how significant performance gains can be obtained by wisely setting the system parameters, possibly in combination with some novel network management policies.

==> data/cpsr.dat <==
1.000000000000000000e+00 7.303829418496761150e-01 1.555641940818456026e-01 1.860731216629579092e-03 5.151767731452272514e-01 1.388333333333333364e-01 1.471250000000000058e-01 1.493291952389038946e-01 1.538371164087002640e-01 5.108345255372832572e-01 5.151767731452272514e-01 1.100608689438184323e-01 1.555641940818456026e-01 1.452771167916385997e-01 1.549337348756400501e-01
7.017543859649122417e-01 8.201694644547974367e-01 2.129614751441761822e-01 4.047689139024869889e-03 6.024827420000403722e-01 1.889166666666666772e-01 2.021666666666666612e-01 2.066250000000000031e-01 2.068016262341888234e-01 5.954313242109281479e-01 6.024827420000403722e-01 1.474208259234665030e-01 2.129614751441761822e-01 2.020184258081443307e-01 2.082935447978762622e-01
4.924086992203529078e-01 9.153750000000000497e-01 2.921666666666666856e-01 1.991666666666666585e-02 7.051666666666667194e-01 2.618749999999999689e-01 2.766666666666667274e-01 2.824583333333333668e-01 2.859583333333333144e-01 6.883749999999999591e-01 7.051666666666667194e-01 2.096666666666666679e-01 2.921666666666666856e-01 2.763749999999999818e-01 2.843749999999999334e-01
3.455226029369421470e-01 9.803749999999998854e-01 4.054166666666666474e-01 5.891666666666667274e-02 8.203333333333334698e-01 3.455416666666666359e-01 3.781666666666667065e-01 3.958750000000000324e-01 3.975833333333332886e-01 8.122500000000000275e-01 8.203333333333334698e-01 3.024583333333333290e-01 4.054166666666666474e-01 3.855000000000000093e-01 3.863333333333333064e-01
2.424242424242424310e-01 9.977916666666665213e-01 5.492500000000000160e-01 1.510000000000000231e-01 9.342916666666667425e-01 4.574583333333334112e-01 5.094583333333332353e-01 5.329166666666664831e-01 5.448749999999999982e-01 9.193749999999999423e-01 9.342916666666667425e-01 4.316666666666666430e-01 5.492500000000000160e-01 5.327083333333333393e-01 5.261250000000000648e-01
1.701162461015026939e-01 9.996249999999999858e-01 7.318749999999999423e-01 3.280416666666666758e-01 9.933333333333334014e-01 5.833750000000000879e-01 6.627083333333333437e-01 7.057083333333331598e-01 7.355416666666666492e-01 9.857083333333334085e-01 9.933333333333334014e-01 5.987083333333333979e-01 7.318749999999999423e-01 7.254166666666665986e-01 6.969166666666665177e-01
1.193792280143255030e-01 1.000000000000000000e+00 9.124999999999999778e-01 6.267916666666667469e-01 9.999166666666667869e-01 7.118750000000001465e-01 8.241666666666664920e-01 8.774583333333332291e-01 9.255416666666664849e-01 9.991250000000000409e-01 9.999166666666667869e-01 7.972499999999999032e-01 9.124999999999999778e-01 9.150000000000000355e-01 8.712500000000000799e-01
8.376963350785340823e-02 1.000000000000000000e+00 9.909583333333333854e-01 9.418333333333330781e-01 1.000000000000000000e+00 8.247083333333333766e-01 9.370416666666667727e-01 9.775833333333332487e-01 9.954583333333332229e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.519583333333333508e-01 9.909583333333333854e-01 9.934166666666666146e-01 9.752083333333331217e-01
5.878030859662013163e-02 1.000000000000000000e+00 9.997499999999999165e-01 9.976666666666667016e-01 1.000000000000000000e+00 9.054166666666665364e-01 9.831666666666667442e-01 9.972499999999999698e-01 9.998750000000000693e-01 9.999583333333333934e-01 1.000000000000000000e+00 9.958333333333332371e-01 9.997499999999999165e-01 9.997916666666668561e-01 9.972083333333335853e-01
4.124561765312435846e-02 1.000000000000000000e+00 1.000000000000000000e+00 9.999166666666667869e-01 1.000000000000000000e+00 9.537916666666665932e-01 9.969166666666666732e-01 9.996666666666668144e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.998749999999999583e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.997500000000000275e-01
2.894286196666747205e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.798750000000001625e-01 9.992916666666668002e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.999583333333333934e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.999583333333333934e-01
2.030903582852404063e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.915416666666667656e-01 9.998750000000000693e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.425110446059569581e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.962916666666664645e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.981666666666668686e-01 9.999583333333333934e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00


==> data/cpsr_duty_cycle.dat <==
1.000000000000000000e+00 7.297708061252314860e-01 1.435236169663597905e-01
5.179110919292188031e-01 8.879166666666666874e-01 2.850000000000000311e-01
2.682763246143528013e-01 9.949999999999999956e-01 4.904166666666666674e-01
1.389532190829087521e-01 1.000000000000000000e+00 8.425000000000000266e-01
7.196833393306945048e-02 1.000000000000000000e+00 9.991666666666666474e-01
3.727634194831013631e-02 1.000000000000000000e+00 1.000000000000000000e+00
1.930688290375518965e-02 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00


==> data/cpsr_improvements.dat <==
1.000000000000000000e+00 1.435236169663597905e-01 1.485534292030643577e-01 5.037785729163991588e-01 5.116173708819461430e-01 7.297708061252314860e-01
5.179110919292188031e-01 2.850000000000000311e-01 2.750000000000000222e-01 6.437500000000000444e-01 6.608333333333333837e-01 8.879166666666666874e-01
2.682763246143528013e-01 4.904166666666666674e-01 4.916666666666666963e-01 8.854166666666667407e-01 8.983333333333333171e-01 9.949999999999999956e-01
1.389532190829087521e-01 8.425000000000000266e-01 8.533333333333332771e-01 9.970833333333333215e-01 9.991666666666666474e-01 1.000000000000000000e+00
7.196833393306945048e-02 9.991666666666666474e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.995833333333332682e-01 1.000000000000000000e+00
3.727634194831013631e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.930688290375518965e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00


==> data/cpsr_realistic.dat <==
2.000000000000000000e+02 9.820058677588345830e-01 9.983741067641396238e-01
4.000000000000000000e+02 9.834289037354937424e-01 9.974392535377883950e-01
6.000000000000000000e+02 9.761263332460317077e-01 9.963431789471345335e-01
8.000000000000000000e+02 9.561854295114684543e-01 9.953052647673272801e-01
1.000000000000000000e+03 9.172554567078646803e-01 9.947323635520379792e-01
1.200000000000000000e+03 8.549138351742355812e-01 9.942491426824519030e-01
1.800000000000000000e+03 6.772905072635760915e-01 9.907753547766189328e-01
2.400000000000000000e+03 5.552444239922642577e-01 9.826768455760742649e-01
3.000000000000000000e+03 4.589619424708276663e-01 9.708478567580334229e-01
3.600000000000000000e+03 3.923230169759078789e-01 9.550394656620164735e-01
4.200000000000000000e+03 3.463799990306637433e-01 9.427507790993440162e-01
4.800000000000000000e+03 3.054432200509131223e-01 9.287751001773736359e-01
5.400000000000000000e+03 2.756010682571168324e-01 9.177091540566237882e-01
6.000000000000000000e+03 2.521722876432920257e-01 9.029947318875078954e-01
6.600000000000000000e+03 2.285339221528404907e-01 8.936930645774729953e-01
7.200000000000000000e+03 2.109324354082329211e-01 8.804260317770866706e-01


==> data/cpsr_rxpriority.dat <==
1.000000000000000000e+00 1.435236169663597905e-01 1.684211421319976865e-03
5.179110919292188031e-01 2.850000000000000311e-01 2.166666666666666741e-02
2.682763246143528013e-01 4.904166666666666674e-01 1.354166666666666852e-01
1.389532190829087521e-01 8.425000000000000266e-01 4.866666666666666918e-01
7.196833393306945048e-02 9.991666666666666474e-01 9.875000000000000444e-01
3.727634194831013631e-02 1.000000000000000000e+00 1.000000000000000000e+00
1.930688290375518965e-02 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00


==> data/der.dat <==
1.000000000000000000e+00 9.348333333333332940e-01 9.255769120045529430e-01 5.992500000000001714e-01 9.792562034855230024e-01 9.608025023895881978e-01 7.179999999999998606e-01 9.943422216348695164e-01 9.091666666666664565e-01 9.665000000000001368e-01 7.266666666666666829e-01 6.794166666666666687e-01 7.462499999999998579e-01 9.951124577070198374e-01 9.650019157901411626e-01 5.988333333333333286e-01 9.763086160308139805e-01 9.613074092909335011e-01 8.580219748453614681e-01
7.017543859649122417e-01 9.533749999999999725e-01 9.617780582887329732e-01 6.580833333333334645e-01 9.938276247294357546e-01 9.867299828011688589e-01 7.850833333333333552e-01 9.990824972129320747e-01 9.302500000000000213e-01 9.813333333333333908e-01 7.658333333333333659e-01 7.251666666666667371e-01 8.107500000000001927e-01 9.998331942125766592e-01 9.896515944250012797e-01 6.576666666666666217e-01 9.939122110801538179e-01 9.868139070763012333e-01 9.142171204910980453e-01
4.924086992203529078e-01 9.675833333333333508e-01 9.861666666666666359e-01 7.124166666666666980e-01 9.975833333333332664e-01 9.974583333333335577e-01 8.498333333333331074e-01 9.999166666666667869e-01 9.472500000000000364e-01 9.901666666666665284e-01 7.907499999999999529e-01 7.582499999999999796e-01 8.769166666666666776e-01 1.000000000000000000e+00 9.985833333333333783e-01 7.022500000000000409e-01 9.978333333333333499e-01 9.976249999999999840e-01 9.619583333333332487e-01
3.455226029369421470e-01 9.768333333333334423e-01 9.956666666666669219e-01 7.582500000000000906e-01 9.992500000000001936e-01 9.996249999999999858e-01 9.038333333333333774e-01 1.000000000000000000e+00 9.585833333333331208e-01 9.950833333333333197e-01 8.168333333333330781e-01 7.895833333333335258e-01 9.286666666666667513e-01 1.000000000000000000e+00 9.998750000000000693e-01 7.512500000000000844e-01 9.996666666666665924e-01 9.996250000000002078e-01 9.893750000000002265e-01
2.424242424242424310e-01 9.829999999999998739e-01 9.984583333333336697e-01 7.937499999999998446e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.453333333333331367e-01 1.000000000000000000e+00 9.726666666666667904e-01 9.962500000000000799e-01 8.475000000000001421e-01 8.261666666666664938e-01 9.630833333333329582e-01 1.000000000000000000e+00 1.000000000000000000e+00 7.949166666666667158e-01 9.998333333333333517e-01 1.000000000000000000e+00 9.973750000000001226e-01
1.701162461015026939e-01 9.874583333333335489e-01 9.997083333333334210e-01 8.535833333333334716e-01 1.000000000000000000e+00 9.999583333333333934e-01 9.718333333333333268e-01 1.000000000000000000e+00 9.834166666666662726e-01 9.983333333333332948e-01 8.796666666666667078e-01 8.625833333333332575e-01 9.808333333333333348e-01 1.000000000000000000e+00 1.000000000000000000e+00 8.365833333333332344e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.996250000000002078e-01
1.193792280143255030e-01 9.908333333333331217e-01 9.999583333333333934e-01 9.014166666666667549e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.869166666666666643e-01 1.000000000000000000e+00 9.909999999999999920e-01 9.997500000000000275e-01 9.099999999999999201e-01 9.050833333333333508e-01 9.887499999999999067e-01 1.000000000000000000e+00 1.000000000000000000e+00 8.818333333333334689e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
8.376963350785340823e-02 9.936666666666666980e-01 1.000000000000000000e+00 9.340833333333332655e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.928333333333332344e-01 1.000000000000000000e+00 9.957499999999998019e-01 1.000000000000000000e+00 9.377499999999999725e-01 9.346666666666664236e-01 9.930833333333332069e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.130833333333333579e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
5.878030859662013163e-02 9.956666666666666998e-01 1.000000000000000000e+00 9.546666666666665524e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.953333333333336252e-01 1.000000000000000000e+00 9.978333333333331279e-01 1.000000000000000000e+00 9.565833333333333410e-01 9.546666666666666634e-01 9.953333333333331812e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.334166666666664502e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
4.124561765312435846e-02 9.973750000000001226e-01 1.000000000000000000e+00 9.676666666666665639e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.972500000000001918e-01 1.000000000000000000e+00 9.990000000000002212e-01 9.999166666666667869e-01 9.674999999999999156e-01 9.676666666666667860e-01 9.974166666666667291e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.500833333333332797e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.894286196666747205e-02 9.979583333333333917e-01 1.000000000000000000e+00 9.779999999999999805e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.979999999999998872e-01 1.000000000000000000e+00 9.996666666666665924e-01 1.000000000000000000e+00 9.780833333333334156e-01 9.779999999999999805e-01 9.980833333333333224e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.635833333333332362e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
2.030903582852404063e-02 9.986666666666668135e-01 1.000000000000000000e+00 9.859166666666666634e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.986666666666668135e-01 1.000000000000000000e+00 9.997499999999999165e-01 1.000000000000000000e+00 9.859166666666665524e-01 9.859166666666665524e-01 9.988333333333333508e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.755000000000002558e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.425110446059569581e-02 9.990000000000002212e-01 1.000000000000000000e+00 9.912500000000001865e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.994166666666668419e-01 1.000000000000000000e+00 9.997500000000000275e-01 1.000000000000000000e+00 9.912499999999997424e-01 9.912500000000001865e-01 9.994166666666666199e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.813333333333332797e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 9.994583333333334485e-01 1.000000000000000000e+00 9.931666666666668641e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.996666666666665924e-01 1.000000000000000000e+00 9.999166666666667869e-01 1.000000000000000000e+00 9.931666666666665311e-01 9.931666666666666421e-01 9.996666666666668144e-01 1.000000000000000000e+00 1.000000000000000000e+00 9.869166666666664423e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00


==> data/der_confirmed_unconfirmed.dat <==
1.000000000000000000e+00 9.162500000000000089e-01 9.216768476296997026e-01
5.179110919292188031e-01 9.587499999999999911e-01 9.841666666666666341e-01
2.682763246143528013e-01 9.791666666666667407e-01 9.987500000000000266e-01
1.389532190829087521e-01 9.866666666666666918e-01 9.987500000000000266e-01
7.196833393306945048e-02 9.949999999999999956e-01 1.000000000000000000e+00
3.727634194831013631e-02 9.975000000000000533e-01 1.000000000000000000e+00
1.930688290375518965e-02 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00


==> data/der_improvements.dat <==
1.000000000000000000e+00 9.753963914707490801e-01 6.049999999999999822e-01 9.899029751256251952e-01 7.091666666666667229e-01 9.552388289676425615e-01 5.874999999999999112e-01 1.000000000000000000e+00 7.466666666666665897e-01
5.179110919292188031e-01 9.983333333333332948e-01 6.908333333333332993e-01 1.000000000000000000e+00 8.516666666666666829e-01 9.933333333333334014e-01 7.083333333333332593e-01 1.000000000000000000e+00 8.533333333333332771e-01
2.682763246143528013e-01 1.000000000000000000e+00 7.750000000000000222e-01 1.000000000000000000e+00 9.324999999999999956e-01 1.000000000000000000e+00 8.333333333333332593e-01 1.000000000000000000e+00 9.725000000000000311e-01
1.389532190829087521e-01 1.000000000000000000e+00 8.858333333333332504e-01 1.000000000000000000e+00 9.883333333333332860e-01 1.000000000000000000e+00 9.058333333333332682e-01 1.000000000000000000e+00 9.858333333333333393e-01
7.196833393306945048e-02 1.000000000000000000e+00 9.450000000000000622e-01 1.000000000000000000e+00 9.975000000000000533e-01 1.000000000000000000e+00 9.541666666666666075e-01 1.000000000000000000e+00 9.924999999999999378e-01
3.727634194831013631e-02 1.000000000000000000e+00 9.799999999999999822e-01 1.000000000000000000e+00 9.941666666666666430e-01 1.000000000000000000e+00 9.799999999999999822e-01 1.000000000000000000e+00 9.949999999999999956e-01
1.930688290375518965e-02 1.000000000000000000e+00 9.858333333333333393e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.899999999999999911e-01 1.000000000000000000e+00 9.983333333333332948e-01
1.000000000000000021e-02 1.000000000000000000e+00 9.991666666666666474e-01 1.000000000000000000e+00 9.958333333333333481e-01 1.000000000000000000e+00 9.933333333333334014e-01 1.000000000000000000e+00 1.000000000000000000e+00


==> data/der_normalized_phy.csv <==
0 0.945750452079576 0.327816019857248
1 0.054249547920435 0.226141254964716
2 0 0.446042725178036


==> data/der_partial.dat <==
1.000000000000000000e+00 9.162500000000000089e-01 9.216768476296997026e-01 6.049999999999999822e-01 9.753963914707490801e-01
5.179110919292188031e-01 9.587499999999999911e-01 9.841666666666666341e-01 6.908333333333332993e-01 9.983333333333332948e-01
2.682763246143528013e-01 9.791666666666667407e-01 9.987500000000000266e-01 7.750000000000000222e-01 1.000000000000000000e+00
1.389532190829087521e-01 9.866666666666666918e-01 9.987500000000000266e-01 8.858333333333332504e-01 1.000000000000000000e+00
7.196833393306945048e-02 9.949999999999999956e-01 1.000000000000000000e+00 9.450000000000000622e-01 1.000000000000000000e+00
3.727634194831013631e-02 9.975000000000000533e-01 1.000000000000000000e+00 9.799999999999999822e-01 1.000000000000000000e+00
1.930688290375518965e-02 1.000000000000000000e+00 1.000000000000000000e+00 9.858333333333333393e-01 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00 9.991666666666666474e-01 1.000000000000000000e+00


==> data/der_partial_improvements.dat <==
1.000000000000000000e+00 9.789415311113638385e-01 5.949999999999999734e-01 9.949608031131915720e-01 6.875000000000000000e-01 9.465540559983884883e-01 5.733333333333333615e-01 9.949181221141988329e-01 6.966666666666666563e-01
4.642166344294003655e-01 9.966666666666667007e-01 7.008333333333333082e-01 1.000000000000000000e+00 8.508333333333333304e-01 9.983333333333332948e-01 7.416666666666666963e-01 1.000000000000000000e+00 8.758333333333333526e-01
2.154398563734290784e-01 1.000000000000000000e+00 8.249999999999999556e-01 1.000000000000000000e+00 9.575000000000000178e-01 1.000000000000000000e+00 8.808333333333333570e-01 1.000000000000000000e+00 9.849999999999999867e-01
1.000000000000000056e-01 1.000000000000000000e+00 9.066666666666667318e-01 1.000000000000000000e+00 9.949999999999999956e-01 1.000000000000000000e+00 9.475000000000000089e-01 1.000000000000000000e+00 9.899999999999999911e-01
4.641627664100878015e-02 1.000000000000000000e+00 9.749999999999999778e-01 1.000000000000000000e+00 9.991666666666666474e-01 1.000000000000000000e+00 9.666666666666666741e-01 1.000000000000000000e+00 9.966666666666667007e-01
2.154437243038474781e-02 1.000000000000000000e+00 9.841666666666666341e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.824999999999999289e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00 9.933333333333332904e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 9.983333333333332948e-01 1.000000000000000000e+00 9.983333333333332948e-01


==> data/der_partial_rxpriority.dat <==
1.000000000000000000e+00 9.458333333333333037e-01 9.486652075363678494e-01 7.091666666666667229e-01 9.899029751256251952e-01
5.179110919292188031e-01 9.683333333333332682e-01 9.920833333333333171e-01 8.516666666666666829e-01 1.000000000000000000e+00
2.682763246143528013e-01 9.849999999999999867e-01 9.995833333333332682e-01 9.324999999999999956e-01 1.000000000000000000e+00
1.389532190829087521e-01 9.875000000000000444e-01 1.000000000000000000e+00 9.883333333333332860e-01 1.000000000000000000e+00
7.196833393306945048e-02 9.991666666666666474e-01 1.000000000000000000e+00 9.975000000000000533e-01 1.000000000000000000e+00
3.727634194831013631e-02 9.966666666666667007e-01 1.000000000000000000e+00 9.941666666666666430e-01 1.000000000000000000e+00
1.930688290375518965e-02 9.995833333333332682e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000021e-02 1.000000000000000000e+00 1.000000000000000000e+00 9.958333333333333481e-01 1.000000000000000000e+00


==> data/der_phy.dat <==
0.000000000000000000e+00 9.534166666666668011e-01 5.309780160752743949e-01
1.000000000000000000e+00 4.341666666666667285e-02 1.517796663737948637e-01
2.000000000000000000e+00 3.166666666666667022e-03 1.066908231237329446e-01
3.000000000000000000e+00 0.000000000000000000e+00 2.105514944271977273e-01


==> data/der_realistic.dat <==
4.000000000000000000e+02 9.986356472275392804e-01 9.937646107636757264e-01 9.251323993024168635e-01 9.467033260882826706e-01
8.000000000000000000e+02 9.983857862043954423e-01 9.930352484410768232e-01 9.046342983098794033e-01 9.481793224007072363e-01
1.200000000000000000e+03 9.980145853265625089e-01 9.947835001393958709e-01 8.792695702580161088e-01 9.482307959729615598e-01
1.800000000000000000e+03 9.973553229723870484e-01 9.945564605400327718e-01 8.349734279923527458e-01 9.444590608157212852e-01
2.400000000000000000e+03 9.968457739421353603e-01 9.942134019698649627e-01 8.138735624131662183e-01 9.407815800114638360e-01
3.000000000000000000e+03 9.960812503950542407e-01 9.939979132255741812e-01 7.945357245199555773e-01 9.414103283442770698e-01
3.600000000000000000e+03 9.946162961627292853e-01 9.927137725592116713e-01 7.778128046804788642e-01 9.381547421583393831e-01
4.200000000000000000e+03 9.947093178565197258e-01 9.931092129781238231e-01 7.745289531002025329e-01 9.327711841147884320e-01
4.800000000000000000e+03 9.940953516599531081e-01 9.936254250864084980e-01 7.627514491179286926e-01 9.311760553317878220e-01
5.400000000000000000e+03 9.932938502063299868e-01 9.932407681248500708e-01 7.554398738084768805e-01 9.253319780265781835e-01
6.000000000000000000e+03 9.926790221788890367e-01 9.927558985521534041e-01 7.465433037373321312e-01 9.213998334564461601e-01
6.600000000000000000e+03 9.921793924057640268e-01 9.925804942893907690e-01 7.378317080532771355e-01 9.163952387771612251e-01
7.200000000000000000e+03 9.912929970989925454e-01 9.923199226145283935e-01 7.298884064976303154e-01 9.112131991463401359e-01


==> data/phy_level_performances.dat <==
0.000000000000000000e+00 9.587499999999999911e-01 6.042660667780372918e-01
1.000000000000000000e+00 3.958333333333333148e-02 1.279677806572313004e-01
2.000000000000000000e+00 1.666666666666666774e-03 5.943419038436683483e-02
3.000000000000000000e+00 0.000000000000000000e+00 2.083319621803646216e-01


==> data/phy_level_performances_improvements.dat <==
0.000000000000000000e+00 8.198045989148854407e-01 8.665303750980996034e-01 6.980258849734166660e-01 7.107331649276075192e-01
1.000000000000000000e+00 1.932945720563949282e-02 1.825531375725840399e-02 7.620537183731806996e-02 4.626507301248242165e-02
2.000000000000000000e+00 6.387780859428593850e-04 0.000000000000000000e+00 1.322790244992364493e-02 6.116541295737388216e-03
3.000000000000000000e+00 1.602271657935322446e-01 1.152143111446420065e-01 2.125408407393416521e-01 2.368852207641726493e-01


==> data/phy_level_performances_rxpriority.dat <==
0.000000000000000000e+00 9.683333333333332682e-01 7.041805484168612850e-01
1.000000000000000000e+00 2.958333333333333301e-02 1.957603896385378128e-01
2.000000000000000000e+00 2.083333333333333304e-03 1.000590619446009855e-01
3.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00


==> data/sf_plain.dat <==
2.437329999999999927e+03 3.419769999999999982e+03 2.000000000000000000e+00
4.325729999999999563e+03 3.921230000000000018e+03 0.000000000000000000e+00
-4.668720000000000255e+03 3.367219999999999800e+02 2.000000000000000000e+00
-5.251199999999999818e+03 1.462950000000000045e+03 1.000000000000000000e+00
1.143169999999999931e+02 3.228829999999999927e+03 4.000000000000000000e+00
-3.070900000000000091e+03 -3.961820000000000164e+03 1.000000000000000000e+00
-5.029340000000000259e+02 5.163279999999999745e+03 1.000000000000000000e+00
1.909470000000000027e+02 4.524920000000000073e+03 2.000000000000000000e+00
-2.758920000000000073e+03 4.208270000000000437e+03 1.000000000000000000e+00
-1.138539999999999964e+03 -3.833369999999999891e+02 5.000000000000000000e+00
1.797240000000000009e+03 3.536349999999999909e+03 3.000000000000000000e+00
-5.754299999999999500e+02 2.790860000000000127e+02 5.000000000000000000e+00
-2.129410000000000025e+02 -7.591029999999999518e+02 5.000000000000000000e+00
-1.608700000000000045e+03 -1.863019999999999982e+03 5.000000000000000000e+00
-2.626519999999999982e+03 -3.391860000000000127e+03 2.000000000000000000e+00
2.523070000000000164e+03 -4.661940000000000168e+02 5.000000000000000000e+00
-3.456070000000000164e+03 -1.244599999999999909e+03 3.000000000000000000e+00
-3.168670000000000073e+03 4.546520000000000437e+03 1.000000000000000000e+00
-2.830140000000000100e+02 -4.273029999999999745e+03 2.000000000000000000e+00
-1.326960000000000036e+03 -5.234739999999999782e+03 1.000000000000000000e+00
1.631539999999999964e+03 9.419880000000000564e+02 5.000000000000000000e+00
-5.162770000000000437e+03 -2.933059999999999945e+03 0.000000000000000000e+00
1.378710000000000036e+03 1.301829999999999927e+03 5.000000000000000000e+00
3.619190000000000055e+03 4.650550000000000182e+03 0.000000000000000000e+00
4.708850000000000364e+03 -2.436960000000000036e+03 1.000000000000000000e+00
-5.190550000000000182e+03 1.223160000000000082e+03 1.000000000000000000e+00
3.003910000000000196e+02 -2.305000000000000000e+03 5.000000000000000000e+00
-1.069170000000000073e+03 4.407760000000000218e+03 2.000000000000000000e+00
-2.641199999999999818e+03 1.315210000000000036e+03 4.000000000000000000e+00
2.323019999999999982e+03 2.648019999999999982e+03 3.000000000000000000e+00
-6.645869999999999891e+02 -5.218460000000000036e+03 1.000000000000000000e+00
-4.299640000000000327e+03 2.430909999999999854e+03 2.000000000000000000e+00
1.089650000000000091e+03 5.655550000000000182e+03 0.000000000000000000e+00
-1.438289999999999964e+03 4.940450000000000159e+02 5.000000000000000000e+00
-2.362550000000000182e+03 2.485960000000000036e+03 3.000000000000000000e+00
4.911069999999999709e+03 1.914410000000000025e+02 2.000000000000000000e+00
-2.365820000000000164e+03 3.341670000000000073e+03 3.000000000000000000e+00
-4.285350000000000364e+03 2.885449999999999818e+03 1.000000000000000000e+00
-4.035399999999999920e+01 -4.882510000000000218e+03 2.000000000000000000e+00
-2.058409999999999854e+03 1.854000000000000057e+02 5.000000000000000000e+00
3.798739999999999782e+03 1.394089999999999918e+03 3.000000000000000000e+00
3.306510000000000218e+03 -1.191160000000000082e+03 3.000000000000000000e+00
2.987260000000000218e+03 -6.686509999999999536e+02 4.000000000000000000e+00
2.256760000000000218e+03 2.255530000000000200e+03 4.000000000000000000e+00
-3.725679999999999836e+03 -2.876920000000000073e+03 2.000000000000000000e+00
6.796140000000000327e+02 -9.931200000000000045e+02 5.000000000000000000e+00
-6.192699999999999818e+03 -9.456480000000000530e+01 0.000000000000000000e+00
-9.064149999999999636e+02 4.234149999999999636e+03 2.000000000000000000e+00
-5.624029999999999745e+03 1.314329999999999927e+03 0.000000000000000000e+00
3.775710000000000036e+03 -2.241559999999999945e+03 2.000000000000000000e+00
5.915700000000000500e+02 -4.430409999999999854e+03 2.000000000000000000e+00
-1.844299999999999955e+03 4.019449999999999818e+03 2.000000000000000000e+00
3.154280000000000200e+03 1.302579999999999927e+03 4.000000000000000000e+00
3.590260000000000218e+03 -1.408059999999999945e+03 3.000000000000000000e+00
-7.850729999999999791e+02 -2.712219999999999800e+03 5.000000000000000000e+00
6.052770000000000437e+03 1.411710000000000036e+03 0.000000000000000000e+00
1.502980000000000018e+03 -5.870239999999999782e+03 0.000000000000000000e+00
5.173649999999999636e+03 -1.775690000000000055e+03 1.000000000000000000e+00
-4.823800000000000182e+03 -2.632749999999999773e+02 2.000000000000000000e+00
-5.421159999999999854e+03 9.293469999999999800e+02 1.000000000000000000e+00
-1.359089999999999918e+03 -5.087539999999999964e+03 1.000000000000000000e+00
4.210350000000000364e+03 -1.844610000000000127e+02 2.000000000000000000e+00
3.092889999999999873e+03 1.652140000000000100e+03 3.000000000000000000e+00
-1.215059999999999945e+03 -2.556010000000000218e+03 5.000000000000000000e+00
5.986109999999999673e+03 1.888279999999999973e+03 0.000000000000000000e+00
4.584029999999999745e+03 -1.050900000000000091e+03 2.000000000000000000e+00
-1.588029999999999973e+03 4.358020000000000437e+03 2.000000000000000000e+00
-3.290800000000000182e+03 4.667770000000000437e+03 0.000000000000000000e+00
-3.075340000000000146e+03 4.244989999999999782e+03 1.000000000000000000e+00
1.963569999999999936e+03 -1.688990000000000009e+03 5.000000000000000000e+00
1.818589999999999918e+03 -4.116229999999999563e+03 2.000000000000000000e+00
-5.324510000000000218e+03 3.047889999999999873e+03 0.000000000000000000e+00
3.638220000000000027e+02 4.861720000000000255e+03 2.000000000000000000e+00
-1.361180000000000064e+03 -5.220569999999999709e+03 1.000000000000000000e+00
2.970090000000000146e+03 1.944849999999999909e+03 3.000000000000000000e+00
3.816650000000000091e+03 -6.892319999999999709e+02 3.000000000000000000e+00
1.747019999999999982e+03 6.063110000000000355e+02 5.000000000000000000e+00
2.207530000000000200e+03 -4.504470000000000255e+03 1.000000000000000000e+00
3.084340000000000146e+03 -4.670319999999999709e+03 0.000000000000000000e+00
-9.880380000000000109e+02 1.233480000000000018e+03 5.000000000000000000e+00
3.753469999999999800e+03 4.855319999999999709e+03 0.000000000000000000e+00
1.170950000000000045e+03 1.970569999999999936e+03 5.000000000000000000e+00
3.043210000000000036e+03 -1.255420000000000073e+03 4.000000000000000000e+00
2.679119999999999891e+03 5.149039999999999964e+03 0.000000000000000000e+00
-5.768440000000000509e+02 -2.521539999999999964e+03 5.000000000000000000e+00
-4.878700000000000045e+02 -1.485279999999999973e+03 5.000000000000000000e+00
5.314659999999999854e+03 -2.628460000000000036e+03 0.000000000000000000e+00
-1.711170000000000073e+03 -5.404420000000000073e+03 0.000000000000000000e+00
-2.433679999999999836e+03 -2.108130000000000109e+03 4.000000000000000000e+00
1.459069999999999936e+03 4.643600000000000364e+03 2.000000000000000000e+00
8.077259999999999991e+02 -2.198179999999999836e+03 5.000000000000000000e+00
3.745869999999999891e+03 3.217639999999999873e+03 2.000000000000000000e+00
2.265239999999999782e+03 5.852840000000000146e+03 0.000000000000000000e+00
-3.443320000000000164e+03 -2.720750000000000000e+03 2.000000000000000000e+00
4.835170000000000073e+03 1.136529999999999973e+03 1.000000000000000000e+00
-2.565150000000000091e+03 5.043779999999999859e+02 5.000000000000000000e+00
-3.006650000000000091e+03 -2.803340000000000146e+03 3.000000000000000000e+00
5.235510000000000218e+03 -3.186769999999999982e+03 0.000000000000000000e+00
-2.752260000000000218e+03 2.234619999999999891e+03 3.000000000000000000e+00
1.770319999999999936e+03 -5.589689999999999600e+03 0.000000000000000000e+00
4.715060000000000400e+03 -1.177869999999999891e+03 2.000000000000000000e+00
-2.146570000000000107e+02 -2.100420000000000073e+03 5.000000000000000000e+00
4.608739999999999782e+03 -4.284449999999999818e+03 0.000000000000000000e+00
4.761829999999999927e+03 -3.604070000000000164e+03 0.000000000000000000e+00
-5.306439999999999600e+03 1.506619999999999891e+03 1.000000000000000000e+00
8.196219999999999573e+02 5.897770000000000437e+03 0.000000000000000000e+00
-5.257079999999999927e+03 6.418400000000000318e+02 1.000000000000000000e+00
-1.227880000000000109e+03 3.798050000000000068e+02 5.000000000000000000e+00
-6.009109999999999673e+03 9.059160000000000537e+02 0.000000000000000000e+00
2.914849999999999909e+03 -4.585850000000000364e+03 1.000000000000000000e+00
4.294539999999999964e+03 -1.251890000000000100e+03 2.000000000000000000e+00
-3.534250000000000000e+03 7.958640000000000327e+02 3.000000000000000000e+00
4.481800000000000068e+02 -4.792729999999999563e+03 2.000000000000000000e+00
-2.125339999999999918e+02 2.236000000000000000e+03 5.000000000000000000e+00
-3.108469999999999800e+03 4.932930000000000291e+03 0.000000000000000000e+00
4.127539999999999964e+03 -4.478270000000000437e+03 0.000000000000000000e+00
-4.748369999999999891e+03 -2.598489999999999782e+03 1.000000000000000000e+00
-2.736639999999999873e+03 4.068929999999999836e+03 2.000000000000000000e+00
-5.246670000000000073e+03 3.342070000000000164e+03 0.000000000000000000e+00
-3.545630000000000109e+03 -2.326709999999999923e+02 3.000000000000000000e+00
-1.716779999999999973e+03 5.531140000000000327e+03 0.000000000000000000e+00
2.380889999999999873e+03 -2.541409999999999854e+03 3.000000000000000000e+00
-1.109799999999999955e+03 4.131949999999999818e+03 2.000000000000000000e+00
5.466149999999999636e+03 1.218940000000000055e+03 0.000000000000000000e+00
3.343480000000000018e+03 1.472319999999999936e+03 3.000000000000000000e+00
-3.705929999999999836e+03 4.064780000000000200e+03 1.000000000000000000e+00
3.467050000000000182e+03 1.241599999999999909e+03 3.000000000000000000e+00
-3.324949999999999818e+03 2.432570000000000164e+03 2.000000000000000000e+00
-6.211609999999999673e+03 -5.213229999999999791e+02 0.000000000000000000e+00
-4.414960000000000036e+03 3.503510000000000218e+03 0.000000000000000000e+00
2.503750000000000000e+03 -5.487529999999999745e+03 0.000000000000000000e+00
-4.348579999999999927e+03 4.550930000000000291e+03 0.000000000000000000e+00
-1.219000000000000000e+03 5.079449999999999818e+03 1.000000000000000000e+00
7.438799999999999955e+02 -5.312010000000000218e+03 1.000000000000000000e+00
-1.487000000000000000e+03 4.653439999999999600e+03 2.000000000000000000e+00
-6.590480000000000018e+02 1.981549999999999955e+03 5.000000000000000000e+00
-1.451200000000000045e+03 1.477659999999999911e+02 5.000000000000000000e+00
-4.056050000000000182e+03 9.128550000000000182e+02 2.000000000000000000e+00
-5.625229999999999563e+03 1.229130000000000109e+03 0.000000000000000000e+00
-1.671259999999999991e+03 4.989100000000000364e+03 1.000000000000000000e+00
1.913880000000000109e+03 -3.109940000000000055e+03 3.000000000000000000e+00
-4.711779999999999745e+03 3.393279999999999745e+02 2.000000000000000000e+00
5.328260000000000218e+03 5.653039999999999736e+02 1.000000000000000000e+00
3.171849999999999909e+03 8.067160000000000082e+02 4.000000000000000000e+00
2.945289999999999964e+03 1.302609999999999900e+03 4.000000000000000000e+00
-2.842309999999999945e+03 4.821609999999999673e+03 0.000000000000000000e+00
1.016879999999999995e+03 9.424160000000000537e+01 5.000000000000000000e+00
3.950840000000000146e+03 -6.429940000000000282e+02 3.000000000000000000e+00
1.675670000000000073e+03 -1.813190000000000055e+03 5.000000000000000000e+00
3.667480000000000018e+03 1.953359999999999900e+03 2.000000000000000000e+00
5.177170000000000073e+03 -2.807210000000000036e+03 0.000000000000000000e+00
-1.519940000000000055e+03 -3.830409999999999854e+03 2.000000000000000000e+00
-1.844640000000000100e+03 5.754779999999999745e+03 0.000000000000000000e+00
-2.658949999999999818e+03 4.579079999999999927e+03 1.000000000000000000e+00
-2.334119999999999891e+03 -5.529729999999999563e+03 0.000000000000000000e+00
-3.326050000000000182e+03 -2.170280000000000200e+03 3.000000000000000000e+00
3.467579999999999927e+03 -1.589089999999999918e+03 3.000000000000000000e+00
-7.350829999999999700e+02 3.974219999999999800e+03 3.000000000000000000e+00
-7.603350000000000364e+02 -3.811820000000000164e+03 3.000000000000000000e+00
4.889550000000000182e+03 -1.828309999999999945e+03 1.000000000000000000e+00
6.444850000000000136e+02 -5.091550000000000182e+03 1.000000000000000000e+00
1.766039999999999921e+01 -5.391979999999999563e+03 1.000000000000000000e+00
2.007829999999999927e+03 5.838939999999999600e+03 0.000000000000000000e+00
-8.518849999999999909e+02 -1.497039999999999964e+03 5.000000000000000000e+00
2.793090000000000146e+03 -4.620130000000000109e+03 1.000000000000000000e+00
4.710260000000000218e+03 -1.706930000000000064e+03 1.000000000000000000e+00
2.933300000000000182e+03 -9.957369999999999663e+02 4.000000000000000000e+00
-4.461760000000000218e+03 -1.672990000000000009e+03 2.000000000000000000e+00
-9.820919999999999845e+02 1.478690000000000055e+03 5.000000000000000000e+00
-4.229590000000000146e+03 -3.844380000000000109e+03 0.000000000000000000e+00
-2.739369999999999891e+03 -1.887549999999999955e+03 4.000000000000000000e+00
1.259750000000000000e+03 -2.171789999999999964e+03 5.000000000000000000e+00
-8.529289999999999736e+02 4.297949999999999818e+03 2.000000000000000000e+00
-2.190349999999999909e+03 1.707329999999999927e+03 5.000000000000000000e+00
-3.791780000000000200e+03 -7.937240000000000464e+02 3.000000000000000000e+00
-2.974769999999999754e+02 -5.862119999999999891e+03 0.000000000000000000e+00
-1.062529999999999973e+03 -1.078680000000000064e+03 5.000000000000000000e+00
-4.020230000000000018e+03 -3.911750000000000000e+03 0.000000000000000000e+00
6.230539999999999964e+03 -4.507850000000000250e+02 0.000000000000000000e+00
3.744480000000000018e+03 -2.515229999999999961e+02 3.000000000000000000e+00
-5.235579999999999927e+03 2.316800000000000182e+03 0.000000000000000000e+00
2.402369999999999891e+03 -7.247910000000000537e+02 5.000000000000000000e+00
1.876640000000000100e+03 -3.729510000000000218e+03 2.000000000000000000e+00
-3.237360000000000127e+03 -1.366089999999999918e+03 3.000000000000000000e+00
-3.836230000000000018e+03 -4.140449999999999818e+03 0.000000000000000000e+00
6.088150000000000546e+02 9.098650000000000091e+02 5.000000000000000000e+00
5.695420000000000073e+03 -6.663579999999999472e+02 0.000000000000000000e+00
1.471200000000000045e+03 -3.925219999999999800e+03 2.000000000000000000e+00
4.809010000000000218e+03 3.472719999999999800e+03 0.000000000000000000e+00
-2.368610000000000127e+03 3.381670000000000073e+03 2.000000000000000000e+00
-1.439619999999999891e+03 4.618729999999999563e+03 2.000000000000000000e+00
3.171800000000000182e+03 5.048289999999999964e+03 0.000000000000000000e+00
1.909789999999999964e+03 4.084679999999999836e+03 2.000000000000000000e+00
-5.283689999999999600e+03 1.894049999999999955e+03 0.000000000000000000e+00
5.206039999999999964e+03 8.385860000000000127e+02 1.000000000000000000e+00
-5.471039999999999964e+03 2.257250000000000000e+03 0.000000000000000000e+00
6.950180000000000291e+02 3.752679999999999836e+03 3.000000000000000000e+00
5.034840000000000146e+03 -1.472460000000000036e+03 1.000000000000000000e+00
1.660480000000000018e+03 -2.720469999999999800e+03 4.000000000000000000e+00
-4.114350000000000364e+03 -2.717190000000000055e+03 2.000000000000000000e+00
-2.048500000000000000e+03 -2.045009999999999991e+03 4.000000000000000000e+00
-2.603550000000000182e+03 4.262390000000000327e+03 1.000000000000000000e+00
4.598340000000000032e+02 -3.370570000000000164e+03 4.000000000000000000e+00
-2.966909999999999854e+03 -2.107599999999999909e+03 3.000000000000000000e+00
9.032870000000000346e+02 -1.503460000000000036e+03 5.000000000000000000e+00
-2.545699999999999818e+03 5.650359999999999673e+03 0.000000000000000000e+00
-4.606829999999999927e+03 -3.719500000000000000e+03 0.000000000000000000e+00
1.817230000000000018e+03 -5.533220000000000255e+03 0.000000000000000000e+00
-2.092980000000000018e+03 -3.037920000000000073e+03 3.000000000000000000e+00
2.455409999999999854e+03 2.870980000000000018e+03 3.000000000000000000e+00
5.521890000000000327e+03 -3.257909999999999968e+02 1.000000000000000000e+00
8.637789999999999964e+02 3.257010000000000218e+03 4.000000000000000000e+00
-7.921689999999999898e+00 -1.337970000000000027e+03 5.000000000000000000e+00
2.836369999999999891e+03 4.038130000000000109e+03 2.000000000000000000e+00
2.585969999999999800e+03 1.116850000000000023e+02 5.000000000000000000e+00
-1.091619999999999891e+03 -6.093730000000000473e+02 5.000000000000000000e+00
2.878130000000000109e+03 -1.316410000000000082e+03 4.000000000000000000e+00
2.599409999999999854e+03 -1.504710000000000036e+03 4.000000000000000000e+00
-2.133920000000000073e+03 -6.586140000000000327e+02 5.000000000000000000e+00
-2.257000000000000000e+03 3.127179999999999836e+03 3.000000000000000000e+00
3.034570000000000164e+03 2.507030000000000200e+03 3.000000000000000000e+00
-2.320219999999999800e+03 5.080340000000000146e+03 1.000000000000000000e+00
-5.157180000000000291e+03 3.056039999999999964e+03 0.000000000000000000e+00
1.787200000000000045e+03 -3.704989999999999782e+03 3.000000000000000000e+00
-2.321659999999999854e+03 4.261270000000000437e+03 2.000000000000000000e+00
-5.316149999999999636e+03 1.666080000000000041e+02 1.000000000000000000e+00
1.294539999999999964e+03 5.068220000000000255e+03 1.000000000000000000e+00
-4.416810000000000400e+03 -4.234239999999999782e+03 0.000000000000000000e+00
-4.136090000000000146e+03 3.266980000000000018e+03 1.000000000000000000e+00
-5.085470000000000255e+03 2.149400000000000091e+03 1.000000000000000000e+00
5.473340000000000146e+03 -2.786670000000000073e+03 0.000000000000000000e+00
-4.648589999999999804e+02 -1.079029999999999973e+03 5.000000000000000000e+00
1.508930000000000064e+03 -1.483040000000000020e+02 5.000000000000000000e+00
-1.957750000000000000e+03 1.499299999999999955e+03 5.000000000000000000e+00
-4.000920000000000073e+03 -3.656530000000000200e+02 3.000000000000000000e+00
-4.805399999999999636e+03 -8.350750000000000455e+02 2.000000000000000000e+00
-4.295479999999999563e+03 -2.311879999999999882e+02 2.000000000000000000e+00
-3.310740000000000123e+02 -4.291689999999999600e+03 2.000000000000000000e+00
2.397880000000000109e+03 -3.371199999999999818e+03 2.000000000000000000e+00
-4.938890000000000327e+03 1.563069999999999936e+03 1.000000000000000000e+00
2.096710000000000036e+03 -2.148920000000000073e+03 4.000000000000000000e+00
1.132339999999999947e+02 4.809680000000000291e+03 2.000000000000000000e+00
-1.646339999999999918e+03 5.644149999999999636e+03 0.000000000000000000e+00
-4.969819999999999709e+03 -2.597219999999999800e+03 0.000000000000000000e+00
3.822050000000000182e+03 4.295840000000000146e+03 0.000000000000000000e+00
3.931820000000000164e+03 -5.300829999999999700e+02 3.000000000000000000e+00
-3.303310000000000173e+02 1.924509999999999991e+03 5.000000000000000000e+00
-6.032250000000000227e+02 -6.037810000000000400e+03 0.000000000000000000e+00
-4.562539999999999964e+03 3.247679999999999836e+03 0.000000000000000000e+00
-2.764079999999999927e+03 -8.997530000000000427e+02 4.000000000000000000e+00
-3.794940000000000055e+03 4.437970000000000255e+03 0.000000000000000000e+00
-3.973489999999999782e+03 -3.599760000000000218e+03 1.000000000000000000e+00
5.804729999999999563e+02 -4.199180000000000291e+03 2.000000000000000000e+00
-6.857160000000000082e+02 -1.771289999999999964e+03 5.000000000000000000e+00
5.363859999999999673e+03 -1.694400000000000091e+03 0.000000000000000000e+00
6.716680000000000064e+02 -6.114229999999999563e+03 0.000000000000000000e+00
5.324949999999999818e+03 -2.204059999999999945e+03 0.000000000000000000e+00
3.655079999999999927e+03 -3.691050000000000182e+03 1.000000000000000000e+00
-4.716380000000000109e+03 3.029820000000000164e+03 0.000000000000000000e+00
-2.275329999999999927e+03 -3.316759999999999877e+02 5.000000000000000000e+00
1.792410000000000082e+03 -5.203630000000000109e+03 1.000000000000000000e+00
3.458750000000000000e+03 -2.081880000000000109e+03 3.000000000000000000e+00
-4.021909999999999854e+03 3.465909999999999854e+03 1.000000000000000000e+00
-4.937010000000000218e+03 -3.286849999999999909e+03 0.000000000000000000e+00
8.154160000000000537e+02 -4.520840000000000146e+03 2.000000000000000000e+00
1.546990000000000009e+03 -4.934050000000000182e+03 1.000000000000000000e+00
4.339899999999999636e+03 -7.192179999999999609e+02 2.000000000000000000e+00
-1.224549999999999955e+03 4.405079999999999927e+03 2.000000000000000000e+00
4.294439999999999600e+03 1.970779999999999973e+03 2.000000000000000000e+00
-8.274779999999999518e+02 -5.679899999999999636e+03 0.000000000000000000e+00
-2.609369999999999891e+03 6.714550000000000409e+02 5.000000000000000000e+00
1.176170000000000073e+03 2.660340000000000146e+03 4.000000000000000000e+00
-4.505890000000000327e+03 1.031359999999999900e+03 2.000000000000000000e+00
-5.733180000000000291e+03 -2.389070000000000164e+03 0.000000000000000000e+00
3.137929999999999836e+03 5.508740000000000236e+02 4.000000000000000000e+00
-2.152130000000000109e+03 -2.418449999999999989e+02 5.000000000000000000e+00
-9.186979999999999791e+02 4.853239999999999782e+03 2.000000000000000000e+00
-3.713559999999999945e+03 2.286300000000000182e+03 2.000000000000000000e+00
-3.251899999999999977e+02 5.164250000000000000e+03 1.000000000000000000e+00
2.053840000000000146e+03 3.808269999999999982e+03 2.000000000000000000e+00
4.315760000000000218e+03 2.469790000000000134e+02 2.000000000000000000e+00
-1.114019999999999982e+03 -4.745890000000000327e+03 2.000000000000000000e+00
2.771260000000000218e+03 -1.610180000000000064e+03 4.000000000000000000e+00
-9.346259999999999764e+02 -5.014000000000000000e+03 1.000000000000000000e+00
-4.323629999999999995e+02 -4.245350000000000364e+03 2.000000000000000000e+00
3.077369999999999891e+03 -3.925750000000000000e+03 1.000000000000000000e+00
-1.265610000000000070e+02 -1.220690000000000055e+03 5.000000000000000000e+00
1.511779999999999973e+03 2.563309999999999889e+01 5.000000000000000000e+00
-2.693250000000000000e+03 -4.361550000000000182e+03 1.000000000000000000e+00
1.240230000000000018e+03 -2.950429999999999836e+03 4.000000000000000000e+00
4.722420000000000073e+03 -4.165170000000000073e+03 0.000000000000000000e+00
2.424010000000000218e+03 -1.571329999999999927e+03 4.000000000000000000e+00
6.113329999999999700e+02 -5.418050000000000182e+03 1.000000000000000000e+00
1.733259999999999991e+03 -3.340760000000000218e+03 3.000000000000000000e+00
-1.434519999999999982e+03 -3.545179999999999836e+03 3.000000000000000000e+00
3.302829999999999927e+03 2.473559999999999945e+03 2.000000000000000000e+00
-5.726729999999999563e+03 -1.861960000000000036e+03 0.000000000000000000e+00
-5.504750000000000000e+03 -6.643909999999999627e+02 1.000000000000000000e+00
4.542609999999999673e+03 2.463199999999999932e+02 2.000000000000000000e+00
-2.751970000000000027e+02 -6.148430000000000291e+03 0.000000000000000000e+00
-2.380900000000000091e+03 3.296610000000000127e+03 3.000000000000000000e+00
-8.526290000000000191e+02 2.002319999999999936e+03 5.000000000000000000e+00
-2.941800000000000182e+03 -3.306139999999999873e+03 2.000000000000000000e+00
5.378989999999999782e+03 9.285149999999999864e+02 1.000000000000000000e+00
-9.103999999999999773e+02 4.987060000000000400e+03 1.000000000000000000e+00
-5.203659999999999854e+03 -3.891669999999999732e+02 1.000000000000000000e+00
-1.766740000000000009e+03 -5.839260000000000218e+03 0.000000000000000000e+00
-2.804940000000000282e+02 6.289260000000000218e+03 0.000000000000000000e+00
1.117900000000000091e+03 -3.702110000000000127e+03 3.000000000000000000e+00
4.800649999999999636e+03 1.312589999999999918e+03 1.000000000000000000e+00
4.575740000000000123e+02 6.252430000000000291e+03 0.000000000000000000e+00
-9.297599999999999909e+02 2.377230000000000018e+03 5.000000000000000000e+00
1.231670000000000073e+03 5.372279999999999745e+03 1.000000000000000000e+00
-2.395849999999999909e+03 -5.624340000000000146e+03 0.000000000000000000e+00
6.249869999999999663e+02 -3.864239999999999782e+03 3.000000000000000000e+00
-4.294100000000000364e+03 3.587769999999999868e+02 2.000000000000000000e+00
-1.832100000000000080e+02 -9.172060000000000457e+01 5.000000000000000000e+00
5.419220000000000255e+03 1.377720000000000027e+03 0.000000000000000000e+00
2.303130000000000109e+03 -5.616619999999999891e+03 0.000000000000000000e+00
-3.182479999999999905e+02 1.015399999999999977e+03 5.000000000000000000e+00
-5.715819999999999709e+03 -7.051789999999999736e+01 0.000000000000000000e+00
4.208909999999999854e+03 -3.565699999999999818e+03 1.000000000000000000e+00
2.035789999999999964e+03 6.893930000000000291e+02 5.000000000000000000e+00
2.469920000000000073e+03 2.408230000000000018e+03 3.000000000000000000e+00
2.069759999999999991e+02 -1.588799999999999955e+03 5.000000000000000000e+00
-5.322390000000000327e+03 -1.062569999999999936e+03 1.000000000000000000e+00
-5.592949999999999818e+03 6.771250000000000000e+02 0.000000000000000000e+00
7.034120000000000346e+02 4.156320000000000050e+02 5.000000000000000000e+00
-1.514019999999999982e+03 -2.950309999999999945e+03 4.000000000000000000e+00
-2.507659999999999854e+03 5.708770000000000437e+03 0.000000000000000000e+00
3.962090000000000146e+03 3.693139999999999873e+03 1.000000000000000000e+00
3.516289999999999964e+03 7.983880000000000337e+02 3.000000000000000000e+00
-1.060750000000000000e+03 1.711410000000000082e+03 5.000000000000000000e+00
-1.870930000000000064e+03 -6.745979999999999563e+02 5.000000000000000000e+00
-1.135240000000000009e+02 -3.618949999999999818e+02 5.000000000000000000e+00
2.086370000000000005e+02 4.657109999999999673e+03 2.000000000000000000e+00
4.015639999999999873e+03 3.596719999999999800e+03 1.000000000000000000e+00
9.869070000000000391e+02 5.164970000000000255e+03 1.000000000000000000e+00
-5.323970000000000255e+03 8.734660000000000082e+02 1.000000000000000000e+00
-5.354229999999999563e+03 -1.236619999999999891e+03 1.000000000000000000e+00
-4.016340000000000146e+02 2.944510000000000218e+03 4.000000000000000000e+00
1.446860000000000070e+02 4.613970000000000255e+03 2.000000000000000000e+00
-3.198230000000000018e+03 2.209750000000000000e+03 3.000000000000000000e+00
3.373770000000000095e+02 -5.122949999999999818e+03 1.000000000000000000e+00
-5.026949999999999818e+03 2.034259999999999991e+03 1.000000000000000000e+00
3.651780000000000200e+03 -5.094479999999999563e+03 0.000000000000000000e+00
-1.320480000000000018e+03 4.451340000000000146e+03 2.000000000000000000e+00
-5.354640000000000327e+03 2.417969999999999800e+03 0.000000000000000000e+00
4.122880000000000109e+03 3.483500000000000000e+03 1.000000000000000000e+00
2.003190000000000055e+03 4.098529999999999745e+03 2.000000000000000000e+00
-1.339500000000000000e+03 -3.388780000000000200e+03 3.000000000000000000e+00
-4.116380000000000109e+03 3.999460000000000264e+02 2.000000000000000000e+00
-2.959400000000000091e+03 -1.546410000000000082e+03 4.000000000000000000e+00
-4.325100000000000364e+03 1.690000000000000000e+03 2.000000000000000000e+00
-4.843979999999999563e+03 1.845279999999999973e+03 1.000000000000000000e+00
-8.364500000000000455e+02 -1.292730000000000018e+03 5.000000000000000000e+00
3.310519999999999982e+03 1.935970000000000027e+03 3.000000000000000000e+00
-2.590960000000000036e+03 3.725780000000000200e+03 2.000000000000000000e+00
2.638280000000000200e+03 2.999900000000000091e+03 3.000000000000000000e+00
-2.527789999999999964e+03 5.715979999999999563e+03 0.000000000000000000e+00
-5.217939999999999827e+02 -5.964640000000000555e+02 5.000000000000000000e+00
-2.625319999999999823e+02 3.694659999999999854e+03 3.000000000000000000e+00
2.577489999999999782e+03 -4.046889999999999873e+03 2.000000000000000000e+00
-5.309390000000000327e+03 2.756480000000000018e+03 0.000000000000000000e+00
-3.609659999999999854e+03 7.869710000000000036e+02 3.000000000000000000e+00
-1.544039999999999964e+03 -5.304350000000000364e+03 1.000000000000000000e+00
1.555750000000000000e+03 5.557840000000000146e+03 0.000000000000000000e+00
4.428140000000000327e+03 -3.047849999999999909e+03 1.000000000000000000e+00
1.858580000000000041e+02 -1.000009999999999991e+03 5.000000000000000000e+00
4.618609999999999673e+03 -3.796809999999999945e+03 0.000000000000000000e+00
-2.043000000000000000e+03 1.235029999999999973e+03 5.000000000000000000e+00
-1.039470000000000027e+03 4.303539999999999964e+03 2.000000000000000000e+00
4.565470000000000255e+03 5.330710000000000264e+02 2.000000000000000000e+00
3.183849999999999909e+03 1.582829999999999870e+02 4.000000000000000000e+00
2.722280000000000200e+03 5.282319999999999709e+03 0.000000000000000000e+00
-1.710089999999999918e+03 2.888409999999999854e+03 4.000000000000000000e+00
2.286570000000000107e+02 1.360809999999999945e+03 5.000000000000000000e+00
1.552680000000000064e+03 4.330319999999999709e+03 2.000000000000000000e+00
3.505969999999999800e+03 2.358199999999999818e+03 2.000000000000000000e+00
4.868420000000000073e+03 -1.122030000000000030e+02 2.000000000000000000e+00
-1.181059999999999945e+03 1.315389999999999873e+02 5.000000000000000000e+00
-6.057340000000000146e+03 3.264139999999999873e+02 0.000000000000000000e+00
3.689369999999999891e+03 4.094380000000000109e+03 1.000000000000000000e+00
5.539770000000000437e+03 -2.110469999999999800e+03 0.000000000000000000e+00
3.355690000000000055e+03 -4.775689999999999600e+03 0.000000000000000000e+00
-2.541750000000000000e+03 3.156519999999999982e+03 3.000000000000000000e+00
4.514019999999999868e+02 -3.507049999999999841e+02 5.000000000000000000e+00
-3.686739999999999782e+03 9.158010000000000446e+02 3.000000000000000000e+00
3.811050000000000182e+03 2.868989999999999782e+03 2.000000000000000000e+00
5.033979999999999563e+03 1.290480000000000018e+03 1.000000000000000000e+00
-2.951170000000000073e+03 -3.657349999999999909e+03 2.000000000000000000e+00
5.885840000000000146e+03 1.227240000000000009e+03 0.000000000000000000e+00
-5.825190000000000055e+02 4.571850000000000364e+03 2.000000000000000000e+00
4.050940000000000055e+03 -4.652130000000000109e+03 0.000000000000000000e+00
-2.152219999999999800e+03 2.852230000000000018e+03 3.000000000000000000e+00
3.800869999999999891e+03 -2.593989999999999782e+03 2.000000000000000000e+00
5.817319999999999709e+03 -9.392250000000000227e+02 0.000000000000000000e+00
2.347389999999999873e+03 -3.545900000000000091e+03 2.000000000000000000e+00
-1.839500000000000000e+03 1.936999999999999886e+02 5.000000000000000000e+00
4.962500000000000000e+03 -1.364529999999999973e+03 1.000000000000000000e+00
2.694090000000000146e+03 9.964950000000000045e+02 4.000000000000000000e+00
-2.501530000000000200e+03 -2.920429999999999836e+03 3.000000000000000000e+00
1.752490000000000009e+03 4.712340000000000146e+03 1.000000000000000000e+00
2.952289999999999964e+03 -1.759589999999999918e+03 3.000000000000000000e+00
4.085000000000000000e+03 1.004149999999999977e+03 2.000000000000000000e+00
-2.854269999999999982e+03 1.587009999999999991e+03 4.000000000000000000e+00
-4.386800000000000182e+03 -3.148820000000000164e+03 1.000000000000000000e+00
-3.844349999999999909e+03 -2.421880000000000109e+03 2.000000000000000000e+00
-1.576329999999999927e+03 1.284069999999999936e+03 5.000000000000000000e+00
-5.756539999999999964e+03 1.303899999999999864e+02 0.000000000000000000e+00
5.307069999999999709e+03 -5.281530000000000200e+02 1.000000000000000000e+00
2.795059999999999945e+03 3.618210000000000036e+03 2.000000000000000000e+00
2.452630000000000109e+03 4.896390000000000327e+03 1.000000000000000000e+00
-1.888019999999999925e+02 4.642409999999999854e+02 5.000000000000000000e+00
-1.403329999999999927e+03 1.989309999999999945e+03 5.000000000000000000e+00
8.727490000000000236e+02 -4.656880000000000109e+03 2.000000000000000000e+00
1.747029999999999973e+03 -3.651780000000000200e+03 3.000000000000000000e+00
-3.001489999999999782e+03 -4.794899999999999636e+03 0.000000000000000000e+00
-3.121619999999999891e+03 -2.864110000000000127e+03 2.000000000000000000e+00
2.399190000000000055e+03 -3.700260000000000218e+03 2.000000000000000000e+00
1.256369999999999891e+03 2.161269999999999982e+03 5.000000000000000000e+00
-3.643090000000000146e+03 3.641719999999999800e+03 1.000000000000000000e+00
2.769949999999999818e+03 -2.269460000000000036e+03 3.000000000000000000e+00
5.500659999999999854e+03 -1.578440000000000055e+03 0.000000000000000000e+00
5.101750000000000114e+02 -5.414980000000000473e+02 5.000000000000000000e+00
7.922709999999999582e+02 4.958359999999999673e+03 1.000000000000000000e+00
-2.849820000000000164e+03 -8.974510000000000218e+02 4.000000000000000000e+00
4.826699999999999818e+03 -1.799069999999999936e+03 1.000000000000000000e+00
-2.451570000000000164e+03 -3.657379999999999995e+02 5.000000000000000000e+00
4.450439999999999600e+03 4.047630000000000109e+03 0.000000000000000000e+00
-2.992949999999999818e+03 -1.776519999999999982e+03 3.000000000000000000e+00
-5.056260000000000218e+03 7.927119999999999891e+02 1.000000000000000000e+00
1.432230000000000018e+03 -2.263650000000000091e+03 5.000000000000000000e+00
3.296809999999999945e+03 1.543099999999999909e+03 3.000000000000000000e+00
5.327289999999999964e+03 1.814670000000000073e+03 0.000000000000000000e+00
3.759820000000000164e+03 -3.840590000000000146e+03 1.000000000000000000e+00
-4.230750000000000000e+03 7.966050000000000182e+02 2.000000000000000000e+00
-7.687219999999999800e+02 5.273020000000000437e+03 1.000000000000000000e+00
-2.689550000000000182e+03 -1.793069999999999879e+02 5.000000000000000000e+00
2.138710000000000036e+03 5.064220000000000255e+03 1.000000000000000000e+00
-4.081460000000000036e+03 -2.949250000000000000e+03 1.000000000000000000e+00
-2.778750000000000000e+03 2.744579999999999927e+03 3.000000000000000000e+00
4.341569999999999709e+03 2.590659999999999854e+03 1.000000000000000000e+00
4.636180000000000291e+03 -2.158070000000000164e+03 1.000000000000000000e+00
-3.357360000000000127e+03 1.710670000000000073e+03 3.000000000000000000e+00
-4.762060000000000400e+03 2.731370000000000005e+02 2.000000000000000000e+00
2.873070000000000164e+03 -3.525090000000000146e+03 2.000000000000000000e+00
8.386480000000000246e+02 -1.033890000000000100e+03 5.000000000000000000e+00
-4.685119999999999891e+03 -3.417760000000000218e+03 0.000000000000000000e+00
-2.618210000000000036e+03 -1.692930000000000064e+03 4.000000000000000000e+00
-3.015179999999999723e+02 4.915270000000000437e+03 2.000000000000000000e+00
2.420500000000000000e+03 3.031590000000000146e+03 3.000000000000000000e+00
-3.882959999999999923e+02 5.902050000000000182e+03 0.000000000000000000e+00
-5.665449999999999818e+03 -3.685690000000000168e+02 0.000000000000000000e+00
-3.954889999999999873e+03 -3.042159999999999854e+03 1.000000000000000000e+00
1.722130000000000109e+03 -2.943900000000000091e+03 4.000000000000000000e+00
-5.289750000000000000e+03 6.399640000000000555e+02 1.000000000000000000e+00
-5.633159999999999854e+03 2.655789999999999964e+03 0.000000000000000000e+00
-3.090059999999999945e+03 -1.465289999999999964e+03 4.000000000000000000e+00
4.369880000000000109e+03 -2.311039999999999964e+03 2.000000000000000000e+00
-9.926910000000000309e+02 1.883940000000000055e+03 5.000000000000000000e+00
3.438710000000000036e+03 3.069610000000000127e+03 2.000000000000000000e+00
-1.787230000000000132e+02 -8.839310000000000400e+02 5.000000000000000000e+00
-5.042850000000000364e+03 -1.424730000000000018e+03 1.000000000000000000e+00
1.234059999999999945e+03 4.518770000000000437e+03 2.000000000000000000e+00
-4.169279999999999973e+02 3.746210000000000036e+03 3.000000000000000000e+00
1.298029999999999973e+03 -2.897680000000000078e+01 5.000000000000000000e+00
-3.405820000000000164e+03 4.041730000000000018e+03 1.000000000000000000e+00
-2.549659999999999854e+03 2.718969999999999800e+03 3.000000000000000000e+00
-6.026279999999999745e+03 -8.621839999999999691e+02 0.000000000000000000e+00
-4.957279999999999745e+03 3.129379999999999882e+02 1.000000000000000000e+00
-2.136670000000000073e+03 2.652989999999999782e+03 4.000000000000000000e+00
5.657740000000000009e+02 1.270059999999999945e+03 5.000000000000000000e+00
-1.194089999999999918e+03 6.212920000000000300e+02 5.000000000000000000e+00
-3.703639999999999873e+03 -2.090620000000000118e+02 3.000000000000000000e+00
-1.213099999999999909e+03 2.414949999999999818e+03 5.000000000000000000e+00
-2.911719999999999800e+03 -1.237549999999999955e+03 4.000000000000000000e+00
-9.440119999999999436e+02 3.586260000000000218e+03 3.000000000000000000e+00
-2.329380000000000109e+03 -5.694859999999999900e+02 5.000000000000000000e+00
-2.881079999999999927e+03 -1.859690000000000055e+03 3.000000000000000000e+00
5.797029999999999745e+03 6.947709999999999582e+02 0.000000000000000000e+00
1.863490000000000009e+03 -3.477359999999999900e+02 5.000000000000000000e+00
4.973539999999999964e+03 -3.469940000000000055e+03 0.000000000000000000e+00
-2.030680000000000064e+03 -4.771100000000000364e+03 1.000000000000000000e+00
-5.142109999999999673e+03 3.605269999999999982e+03 0.000000000000000000e+00
-3.630809999999999945e+03 4.431430000000000291e+03 0.000000000000000000e+00
-5.271409999999999854e+03 2.649730000000000018e+03 0.000000000000000000e+00
-1.832740000000000009e+03 -2.978119999999999891e+03 3.000000000000000000e+00
5.673250000000000000e+03 2.137880000000000109e+03 0.000000000000000000e+00
-3.451579999999999927e+03 1.566950000000000045e+03 3.000000000000000000e+00
-1.681890000000000100e+03 3.062789999999999964e+03 3.000000000000000000e+00
4.761470000000000255e+03 3.025130000000000109e+03 0.000000000000000000e+00
2.566260000000000218e+03 1.421529999999999973e+03 4.000000000000000000e+00
2.963639999999999873e+03 2.267469999999999800e+03 3.000000000000000000e+00
2.037529999999999973e+03 1.839109999999999900e+03 5.000000000000000000e+00
-1.305609999999999900e+03 -3.559760000000000218e+03 3.000000000000000000e+00
4.743199999999999818e+03 -2.182019999999999982e+03 1.000000000000000000e+00
2.808090000000000259e+02 -6.029140000000000327e+03 0.000000000000000000e+00
2.442650000000000091e+03 -8.298269999999999982e+02 5.000000000000000000e+00
-3.903280000000000200e+03 -3.714909999999999854e+03 1.000000000000000000e+00
-1.314460000000000036e+03 1.297190000000000055e+03 5.000000000000000000e+00
2.542050000000000125e+02 -1.236140000000000100e+03 5.000000000000000000e+00
-5.655489999999999782e+03 -1.505089999999999918e+03 0.000000000000000000e+00
2.888909999999999854e+03 -3.512769999999999982e+03 2.000000000000000000e+00
4.834390000000000327e+03 2.872949999999999818e+03 0.000000000000000000e+00
-5.015220000000000255e+03 -1.205609999999999900e+03 1.000000000000000000e+00
6.972649999999999864e+02 3.494469999999999800e+03 3.000000000000000000e+00
2.626650000000000091e+03 4.544090000000000146e+03 1.000000000000000000e+00
-5.885410000000000537e+02 -5.259279999999999745e+03 1.000000000000000000e+00
-4.818189999999999600e+03 -3.789529999999999745e+02 2.000000000000000000e+00
4.168270000000000437e+03 -2.037289999999999964e+03 2.000000000000000000e+00
2.699079999999999927e+03 -5.121930000000000291e+03 0.000000000000000000e+00
2.464079999999999927e+03 2.343710000000000036e+03 4.000000000000000000e+00
-5.933930000000000291e+03 1.490470000000000027e+03 0.000000000000000000e+00
-4.383350000000000364e+03 3.655619999999999891e+03 0.000000000000000000e+00
-2.541480000000000018e+03 -3.613780000000000200e+03 2.000000000000000000e+00
-1.053069999999999936e+03 -2.346459999999999866e+02 5.000000000000000000e+00
-5.956859999999999673e+03 -1.771900000000000091e+03 0.000000000000000000e+00
-2.363980000000000018e+03 2.410530000000000200e+03 4.000000000000000000e+00
-8.113730000000000473e+02 -4.106109999999999673e+03 2.000000000000000000e+00
-1.574119999999999891e+03 1.281660000000000082e+03 5.000000000000000000e+00
4.492699999999999818e+03 -3.725820000000000164e+03 0.000000000000000000e+00
-2.789940000000000055e+03 -2.643250000000000000e+03 3.000000000000000000e+00
5.686910000000000309e+02 -2.852710000000000036e+03 4.000000000000000000e+00
-4.512340000000000146e+03 1.307940000000000055e+03 2.000000000000000000e+00
-2.611190000000000055e+03 -4.260550000000000182e+03 1.000000000000000000e+00
-2.033490000000000009e+03 2.017509999999999991e+03 4.000000000000000000e+00
-3.626599999999999909e+03 -1.006179999999999950e+03 3.000000000000000000e+00
-4.421960000000000036e+03 -9.910779999999999745e+02 2.000000000000000000e+00
-2.627940000000000055e+03 -4.582130000000000109e+03 1.000000000000000000e+00
4.784189999999999600e+03 -2.960900000000000091e+03 0.000000000000000000e+00
-4.250000000000000000e+03 3.231599999999999909e+03 1.000000000000000000e+00
-2.448470000000000084e+02 1.402220000000000027e+03 5.000000000000000000e+00
2.150289999999999964e+03 -3.389489999999999782e+03 3.000000000000000000e+00
2.285579999999999927e+03 -3.478079999999999927e+03 2.000000000000000000e+00
5.684159999999999854e+03 -1.442150000000000091e+03 0.000000000000000000e+00
3.516349999999999909e+03 -4.652689999999999600e+03 0.000000000000000000e+00
3.201489999999999782e+03 1.274369999999999891e+03 3.000000000000000000e+00
-4.585409999999999968e+02 4.881159999999999854e+02 5.000000000000000000e+00
1.478660000000000082e+03 3.853510000000000218e+03 2.000000000000000000e+00
-3.678179999999999836e+03 2.919289999999999964e+03 2.000000000000000000e+00
-1.455670000000000073e+03 4.343199999999999818e+03 2.000000000000000000e+00
-1.608789999999999964e+03 -4.123189999999999600e+03 2.000000000000000000e+00
4.344039999999999964e+03 5.590359999999999445e+02 2.000000000000000000e+00
7.877050000000000409e+02 -2.972110000000000127e+02 5.000000000000000000e+00
3.807950000000000159e+02 -5.181090000000000146e+03 1.000000000000000000e+00
-3.187139999999999873e+03 1.560769999999999982e+03 3.000000000000000000e+00
4.711210000000000036e+03 2.025550000000000068e+02 2.000000000000000000e+00
3.279900000000000091e+02 -3.607800000000000182e+03 3.000000000000000000e+00
2.206900000000000091e+03 4.824520000000000437e+03 1.000000000000000000e+00
2.080449999999999818e+03 5.657439999999999600e+03 0.000000000000000000e+00
-3.446269999999999982e+03 -3.425449999999999818e+03 2.000000000000000000e+00
2.049159999999999854e+03 -1.090769999999999982e+03 5.000000000000000000e+00
2.497230000000000018e+03 -2.585829999999999927e+03 3.000000000000000000e+00
6.167319999999999709e+03 2.764879999999999995e+02 0.000000000000000000e+00
-1.020769999999999982e+03 3.406150000000000091e+03 3.000000000000000000e+00
-3.503030000000000200e+03 -1.534210000000000036e+03 3.000000000000000000e+00
-1.581700000000000045e+03 6.081839999999999691e+02 5.000000000000000000e+00
3.584119999999999891e+03 3.500030000000000200e+03 1.000000000000000000e+00
-4.268720000000000255e+03 -4.428949999999999818e+03 0.000000000000000000e+00
4.674510000000000218e+03 2.191889999999999873e+03 1.000000000000000000e+00
-1.699490000000000009e+03 7.369989999999999952e+01 5.000000000000000000e+00
-4.182430000000000291e+03 -4.083110000000000127e+03 0.000000000000000000e+00
-1.283440000000000055e+03 4.001730000000000018e+03 2.000000000000000000e+00
-5.476459999999999582e+02 1.222349999999999994e+02 5.000000000000000000e+00
-2.663500000000000000e+03 4.602479999999999563e+03 1.000000000000000000e+00
5.295750000000000000e+03 -3.166900000000000091e+03 0.000000000000000000e+00
1.440519999999999982e+03 4.144319999999999709e+03 2.000000000000000000e+00
-4.541300000000000182e+03 -1.781450000000000045e+03 2.000000000000000000e+00
-3.710400000000000091e+03 4.962800000000000182e+03 0.000000000000000000e+00
-4.163750000000000000e+03 3.208639999999999873e+03 1.000000000000000000e+00
3.185449999999999818e+03 5.376859999999999673e+03 0.000000000000000000e+00
-4.490340000000000146e+03 1.237470000000000070e+01 2.000000000000000000e+00
-4.274170000000000073e+03 4.134409999999999854e+03 0.000000000000000000e+00
1.123519999999999982e+03 -1.659529999999999973e+03 5.000000000000000000e+00
-8.129959999999999809e+02 1.945670000000000073e+03 5.000000000000000000e+00
-2.172559999999999945e+03 1.068099999999999909e+03 5.000000000000000000e+00
3.590860000000000127e+03 -4.111029999999999745e+03 1.000000000000000000e+00
5.019699999999999818e+03 1.347470000000000027e+03 1.000000000000000000e+00
5.699470000000000255e+03 -6.639660000000000082e+02 0.000000000000000000e+00
-3.678210000000000036e+03 -1.719559999999999945e+03 3.000000000000000000e+00
2.362420000000000073e+03 1.903259999999999991e+03 4.000000000000000000e+00
3.691920000000000073e+02 5.817529999999999745e+03 0.000000000000000000e+00
6.958769999999999527e+02 2.516179999999999836e+03 5.000000000000000000e+00
4.518729999999999563e+03 -3.021530000000000200e+03 1.000000000000000000e+00
4.082250000000000000e+03 -4.272270000000000437e+03 0.000000000000000000e+00
-9.210650000000000546e+02 -3.685400000000000091e+03 3.000000000000000000e+00
-5.983119999999999891e+03 1.741509999999999991e+03 0.000000000000000000e+00
-5.457609999999999673e+03 -1.038200000000000045e+03 1.000000000000000000e+00
5.989659999999999854e+03 4.632789999999999964e+02 0.000000000000000000e+00
-3.104179999999999836e+03 3.944750000000000000e+03 1.000000000000000000e+00
7.842490000000000236e+02 -4.956100000000000364e+03 1.000000000000000000e+00
5.623559999999999945e+02 -4.294340000000000146e+03 2.000000000000000000e+00
2.633310000000000173e+02 2.597809999999999945e+03 5.000000000000000000e+00
-1.177570000000000050e+02 -2.445619999999999891e+03 5.000000000000000000e+00
-4.651299999999999955e+02 1.762890000000000100e+03 5.000000000000000000e+00
-8.964189999999999827e+02 9.244370000000000118e+02 5.000000000000000000e+00
3.188300000000000182e+03 9.678310000000000173e+02 4.000000000000000000e+00
2.609550000000000182e+03 -3.317840000000000146e+03 2.000000000000000000e+00
2.693840000000000146e+03 4.326409999999999854e+03 1.000000000000000000e+00
2.493559999999999945e+03 -5.490510000000000218e+03 0.000000000000000000e+00
-5.684439999999999600e+02 3.994360000000000127e+03 3.000000000000000000e+00
-3.072800000000000182e+03 -8.607519999999999527e+02 4.000000000000000000e+00
-3.330960000000000036e+03 3.761769999999999982e+03 1.000000000000000000e+00
2.983289999999999964e+03 4.567899999999999636e+03 1.000000000000000000e+00
2.055929999999999836e+03 -2.285280000000000200e+03 4.000000000000000000e+00
-3.078869999999999891e+03 -2.357789999999999964e+02 4.000000000000000000e+00
-3.846389999999999873e+03 -4.869739999999999782e+03 0.000000000000000000e+00
4.270579999999999927e+03 1.080380000000000109e+03 2.000000000000000000e+00
3.328360000000000127e+03 1.851579999999999927e+03 3.000000000000000000e+00
-6.188510000000000218e+03 1.039720000000000027e+03 0.000000000000000000e+00
-4.207020000000000437e+03 -5.274900000000000091e+02 2.000000000000000000e+00
-5.118680000000000291e+03 -1.467069999999999936e+03 1.000000000000000000e+00
-3.637909999999999854e+03 -2.865989999999999782e+03 2.000000000000000000e+00
3.343079999999999927e+03 1.207700000000000045e+03 3.000000000000000000e+00
-1.293470000000000027e+03 3.219809999999999945e+03 3.000000000000000000e+00
1.652529999999999973e+03 2.380309999999999945e+03 4.000000000000000000e+00
2.969309999999999945e+03 5.541399999999999636e+03 0.000000000000000000e+00
1.863420000000000073e+03 5.141609999999999673e+03 1.000000000000000000e+00
3.305050000000000182e+03 2.853409999999999854e+03 2.000000000000000000e+00
6.187239999999999782e+03 -6.933730000000000473e+02 0.000000000000000000e+00
-7.291309999999999718e+02 -1.811049999999999955e+03 5.000000000000000000e+00
-5.418579999999999927e+03 -1.752039999999999964e+03 0.000000000000000000e+00
1.842250000000000000e+03 6.436839999999999691e+02 5.000000000000000000e+00
5.669279999999999745e+03 2.529650000000000091e+03 0.000000000000000000e+00
1.342900000000000091e+03 3.046440000000000055e+03 4.000000000000000000e+00
4.711420000000000073e+03 -1.235940000000000055e+03 2.000000000000000000e+00
-6.423499999999999943e+01 -2.351860000000000127e+03 5.000000000000000000e+00
3.109030000000000200e+03 -4.719800000000000182e+03 0.000000000000000000e+00
-1.261700000000000045e+03 1.970619999999999891e+03 5.000000000000000000e+00
-5.442279999999999745e+03 -2.124250000000000000e+03 0.000000000000000000e+00
1.190630000000000109e+03 -2.110500000000000000e+03 5.000000000000000000e+00
-3.286900000000000091e+03 2.918940000000000055e+03 2.000000000000000000e+00
-1.090089999999999918e+03 -6.359859999999999900e+02 5.000000000000000000e+00
1.698300000000000125e+02 -1.098819999999999936e+03 5.000000000000000000e+00
3.710110000000000127e+03 8.064579999999999700e+02 3.000000000000000000e+00
6.069500000000000000e+03 4.737080000000000268e+02 0.000000000000000000e+00
1.294750000000000000e+03 1.855579999999999927e+03 5.000000000000000000e+00
-1.814220000000000027e+03 -3.400599999999999909e+03 3.000000000000000000e+00
-6.028470000000000255e+03 1.168690000000000055e+03 0.000000000000000000e+00
-3.413409999999999854e+03 -4.984409999999999854e+03 0.000000000000000000e+00
-4.456680000000000291e+03 4.230189999999999600e+03 0.000000000000000000e+00
9.793229999999999791e+02 -6.022720000000000255e+03 0.000000000000000000e+00
-3.556769999999999982e+03 3.150010000000000218e+03 2.000000000000000000e+00
1.056829999999999927e+03 -3.385289999999999964e+03 3.000000000000000000e+00
1.281470000000000027e+03 2.014440000000000055e+03 5.000000000000000000e+00
1.348900000000000091e+03 3.340190000000000055e+03 3.000000000000000000e+00
1.582649999999999864e+02 -3.178940000000000055e+03 4.000000000000000000e+00
-4.144210000000000036e+03 3.755010000000000218e+03 0.000000000000000000e+00
2.304789999999999964e+03 -5.475909999999999854e+03 0.000000000000000000e+00
2.269690000000000055e+03 -2.600050000000000182e+03 3.000000000000000000e+00
-3.784909999999999854e+03 3.815190000000000055e+03 1.000000000000000000e+00
5.004609999999999673e+03 1.352269999999999982e+03 1.000000000000000000e+00
-4.554890000000000327e+03 -1.736059999999999945e+03 2.000000000000000000e+00
-1.953690000000000055e+03 -2.648300000000000182e+03 4.000000000000000000e+00
-4.230190000000000055e+02 -1.963670000000000073e+03 5.000000000000000000e+00
-3.875110000000000127e+03 -2.317630000000000052e+02 3.000000000000000000e+00
3.648119999999999891e+03 1.376579999999999927e+03 3.000000000000000000e+00
2.469610000000000127e+03 3.054030000000000200e+02 5.000000000000000000e+00
3.653130000000000109e+03 -1.808529999999999973e+03 3.000000000000000000e+00
5.765859999999999673e+03 -1.328740000000000009e+03 0.000000000000000000e+00
-1.837240000000000009e+03 5.467479999999999563e+03 0.000000000000000000e+00
3.890900000000000091e+03 -1.845809999999999945e+03 2.000000000000000000e+00
-1.386039999999999964e+03 -1.579349999999999909e+03 5.000000000000000000e+00
1.714869999999999891e+03 5.317630000000000109e+03 1.000000000000000000e+00
1.650240000000000009e+03 5.332449999999999818e+03 1.000000000000000000e+00
-5.616930000000000291e+03 1.917130000000000109e+03 0.000000000000000000e+00
-5.565640000000000327e+03 1.226970000000000027e+03 0.000000000000000000e+00
1.195829999999999927e+03 -1.121160000000000082e+03 5.000000000000000000e+00
3.697380000000000109e+03 3.605570000000000164e+03 1.000000000000000000e+00
-2.966019999999999982e+03 2.155139999999999873e+03 3.000000000000000000e+00
-1.403720000000000027e+03 -5.342270000000000437e+03 1.000000000000000000e+00
4.611279999999999859e+02 5.407130000000000109e+03 1.000000000000000000e+00
5.213479999999999563e+03 -7.907269999999999754e+02 1.000000000000000000e+00
3.252030000000000200e+03 -1.461200000000000045e+03 3.000000000000000000e+00
-2.756469999999999800e+03 4.723670000000000073e+03 1.000000000000000000e+00
-2.365320000000000164e+03 -4.783020000000000437e+03 1.000000000000000000e+00
-1.137609999999999900e+03 -2.843579999999999927e+03 4.000000000000000000e+00
1.402910000000000082e+03 -2.670239999999999782e+03 4.000000000000000000e+00
-3.405210000000000036e+03 4.540409999999999854e+03 0.000000000000000000e+00
3.279480000000000018e+03 1.552529999999999973e+03 3.000000000000000000e+00
-3.923059999999999945e+03 -1.179549999999999955e+03 3.000000000000000000e+00
-2.379869999999999891e+03 -5.741789999999999964e+03 0.000000000000000000e+00
-6.272789999999999964e+02 2.707579999999999927e+03 5.000000000000000000e+00
3.689900000000000091e+03 1.324559999999999945e+03 3.000000000000000000e+00
2.020549999999999955e+03 -4.747960000000000036e+03 1.000000000000000000e+00
2.163329999999999927e+03 4.002929999999999836e+03 2.000000000000000000e+00
5.118430000000000291e+03 2.396500000000000000e+03 0.000000000000000000e+00
3.232380000000000109e+03 4.890319999999999709e+03 0.000000000000000000e+00
-2.119789999999999964e+03 -2.184630000000000109e+03 4.000000000000000000e+00
-4.578199999999999818e+03 3.771139999999999873e+03 0.000000000000000000e+00
-1.174180000000000064e+03 5.813479999999999563e+03 0.000000000000000000e+00
-3.090210000000000036e+03 -4.663720000000000255e+03 0.000000000000000000e+00
1.132420000000000073e+03 -3.358619999999999891e+03 3.000000000000000000e+00
5.731500000000000000e+03 1.960049999999999955e+03 0.000000000000000000e+00
2.860900000000000091e+03 -5.413220000000000255e+03 0.000000000000000000e+00
-2.369920000000000073e+03 -1.906180000000000064e+03 4.000000000000000000e+00
3.674429999999999836e+02 4.085909999999999854e+03 3.000000000000000000e+00
-1.941069999999999936e+03 2.340690000000000055e+03 4.000000000000000000e+00
5.602350000000000364e+03 -1.366910000000000082e+03 0.000000000000000000e+00
2.161880000000000109e+03 4.240539999999999964e+03 2.000000000000000000e+00
3.128250000000000000e+03 -4.532579999999999927e+03 1.000000000000000000e+00
-4.009599999999999909e+03 6.029840000000000373e+02 3.000000000000000000e+00
-1.462250000000000000e+03 -3.868230000000000018e+03 2.000000000000000000e+00
4.810260000000000218e+03 -1.598130000000000109e+03 1.000000000000000000e+00
3.070369999999999891e+03 4.984180000000000291e+03 0.000000000000000000e+00
4.580119999999999891e+03 -7.059030000000000200e+02 2.000000000000000000e+00
8.543239999999999554e+02 2.697650000000000091e+03 5.000000000000000000e+00
-1.506259999999999991e+03 5.850270000000000437e+03 0.000000000000000000e+00
-4.375010000000000218e+03 5.431720000000000255e+02 2.000000000000000000e+00
2.239510000000000218e+03 -4.609250000000000000e+03 1.000000000000000000e+00
1.310890000000000100e+03 3.867889999999999873e+03 3.000000000000000000e+00
1.531759999999999991e+03 -4.425590000000000146e+03 2.000000000000000000e+00
-9.745369999999999777e+01 4.718630000000000109e+03 2.000000000000000000e+00
2.227920000000000073e+03 -2.713769999999999982e+03 3.000000000000000000e+00
7.515320000000000391e+02 -3.724489999999999782e+03 3.000000000000000000e+00
4.060170000000000073e+03 -3.796179999999999836e+03 1.000000000000000000e+00
-3.302559999999999945e+03 -3.987199999999999818e+03 1.000000000000000000e+00
-3.378150000000000091e+03 -3.703570000000000164e+03 1.000000000000000000e+00
2.453389999999999873e+03 2.228019999999999982e+03 4.000000000000000000e+00
2.208489999999999782e+03 4.473960000000000150e+02 5.000000000000000000e+00
-4.104590000000000146e+03 1.234420000000000073e+03 2.000000000000000000e+00
-1.385160000000000082e+03 -4.234350000000000364e+03 2.000000000000000000e+00
2.472400000000000091e+03 -1.663119999999999891e+03 4.000000000000000000e+00
3.379510000000000218e+03 -1.839890000000000100e+03 3.000000000000000000e+00
3.816050000000000182e+03 4.605250000000000000e+03 0.000000000000000000e+00
4.975850000000000364e+03 2.503760000000000218e+03 1.000000000000000000e+00
6.013470000000000255e+03 -6.731230000000000473e+02 0.000000000000000000e+00
-9.974299999999999500e+02 2.791119999999999891e+03 4.000000000000000000e+00
-4.557699999999999818e+03 -2.448980000000000018e+03 1.000000000000000000e+00
3.307550000000000182e+03 2.508050000000000182e+03 2.000000000000000000e+00
-4.451260000000000218e+03 1.259900000000000091e+03 2.000000000000000000e+00
-3.205840000000000146e+03 -5.041020000000000437e+03 0.000000000000000000e+00
3.361889999999999873e+03 -2.920010000000000218e+03 2.000000000000000000e+00
2.978150000000000091e+03 2.064820000000000164e+03 3.000000000000000000e+00
8.061929999999999836e+02 -2.340630000000000109e+03 5.000000000000000000e+00
8.954800000000000182e+01 3.147139999999999873e+03 4.000000000000000000e+00
-4.791710000000000036e+03 -3.744239999999999782e+03 0.000000000000000000e+00
4.065400000000000091e+03 3.620110000000000127e+03 1.000000000000000000e+00
-2.920810000000000173e+02 2.591789999999999736e+02 5.000000000000000000e+00
2.439690000000000055e+03 -3.524610000000000127e+03 2.000000000000000000e+00
-3.229130000000000109e+02 2.330530000000000200e+03 5.000000000000000000e+00
9.295890000000000555e+02 -1.447000000000000000e+03 5.000000000000000000e+00
-5.169880000000000564e+02 -3.811539999999999964e+03 3.000000000000000000e+00
1.972249999999999943e+02 -5.464289999999999964e+03 1.000000000000000000e+00
-6.641369999999999436e+02 4.478439999999999600e+03 2.000000000000000000e+00
-1.207390000000000100e+03 -2.372260000000000218e+03 5.000000000000000000e+00
-2.088980000000000018e+03 -3.919489999999999782e+03 2.000000000000000000e+00
-2.446829999999999927e+03 3.195750000000000000e+03 3.000000000000000000e+00
2.747359999999999900e+02 3.544530000000000200e+03 3.000000000000000000e+00
1.879700000000000045e+03 3.553659999999999854e+03 3.000000000000000000e+00
-2.958920000000000073e+03 5.359640000000000327e+03 0.000000000000000000e+00
-1.427509999999999991e+03 -2.437980000000000018e+03 5.000000000000000000e+00
1.369630000000000109e+03 -4.688529999999999745e+03 2.000000000000000000e+00
-1.822880000000000109e+03 2.709049999999999869e+01 5.000000000000000000e+00
1.866740000000000009e+03 -5.422170000000000073e+03 0.000000000000000000e+00
4.570310000000000400e+03 -2.701820000000000164e+03 1.000000000000000000e+00
-4.827779999999999745e+03 -9.159869999999999663e+02 2.000000000000000000e+00
-6.804690000000000509e+02 1.318979999999999961e+02 5.000000000000000000e+00
-5.427909999999999854e+03 2.585039999999999964e+03 0.000000000000000000e+00
-5.891800000000000182e+03 -7.774009999999999536e+02 0.000000000000000000e+00
-1.346680000000000064e+03 -3.175659999999999854e+03 3.000000000000000000e+00
-1.731869999999999891e+03 4.533770000000000437e+03 2.000000000000000000e+00
4.297069999999999709e+03 2.231400000000000091e+03 2.000000000000000000e+00
-1.158460000000000036e+03 5.621960000000000036e+03 0.000000000000000000e+00
3.045690000000000055e+03 -1.984779999999999973e+03 3.000000000000000000e+00
1.481089999999999918e+03 2.736039999999999964e+03 4.000000000000000000e+00
2.207780000000000200e+03 3.776130000000000109e+03 2.000000000000000000e+00
4.886930000000000291e+03 -2.410529999999999973e+02 2.000000000000000000e+00
-1.505109999999999900e+03 3.171170000000000073e+03 3.000000000000000000e+00
-2.590559999999999945e+03 -5.672310000000000400e+03 0.000000000000000000e+00
2.692969999999999800e+03 3.127000000000000000e+03 2.000000000000000000e+00
-3.371889999999999873e+03 4.839170000000000073e+03 0.000000000000000000e+00
-3.527730000000000018e+03 -1.155029999999999973e+03 3.000000000000000000e+00
-3.203120000000000118e+02 2.219750000000000000e+03 5.000000000000000000e+00
-2.243599999999999909e+03 -2.136110000000000127e+03 4.000000000000000000e+00
1.966649999999999920e+02 3.679380000000000109e+03 3.000000000000000000e+00
3.244150000000000091e+03 -2.169179999999999836e+03 3.000000000000000000e+00
-2.311289999999999964e+03 -1.337339999999999918e+03 5.000000000000000000e+00
2.769449999999999818e+03 5.487989999999999782e+03 0.000000000000000000e+00
4.330170000000000073e+03 -3.609360000000000127e+03 0.000000000000000000e+00
-2.640059999999999945e+03 -4.023800000000000182e+03 2.000000000000000000e+00
5.642439999999999600e+03 -2.370889999999999873e+03 0.000000000000000000e+00
1.744410000000000082e+03 -2.094500000000000000e+03 5.000000000000000000e+00
5.508590000000000373e+02 3.023920000000000073e+03 4.000000000000000000e+00
2.650840000000000146e+03 -1.205369999999999891e+03 4.000000000000000000e+00
-2.275150000000000091e+03 1.256380000000000109e+03 5.000000000000000000e+00
-2.456760000000000218e+03 4.175880000000000109e+03 2.000000000000000000e+00
-1.199640000000000100e+03 -1.623890000000000100e+03 5.000000000000000000e+00
4.951979999999999563e+03 -3.632289999999999964e+03 0.000000000000000000e+00
1.820710000000000036e+03 -3.647789999999999964e+03 3.000000000000000000e+00
-4.097660000000000196e+02 3.029980000000000018e+03 4.000000000000000000e+00
-1.145309999999999945e+03 -2.458829999999999927e+03 5.000000000000000000e+00
-3.269230000000000018e+03 4.677810000000000400e+03 0.000000000000000000e+00
1.221170000000000073e+03 2.034750000000000000e+03 5.000000000000000000e+00
4.209270000000000437e+03 -2.140420000000000073e+03 2.000000000000000000e+00
1.505269999999999982e+03 5.817600000000000364e+03 0.000000000000000000e+00
4.702540000000000191e+02 -3.143700000000000117e+01 5.000000000000000000e+00
-1.754549999999999955e+03 4.791250000000000000e+03 1.000000000000000000e+00
-1.319329999999999927e+03 -2.024480000000000018e+03 5.000000000000000000e+00
1.797930000000000064e+03 1.752970000000000027e+03 5.000000000000000000e+00
4.665889999999999986e+02 -3.305769999999999982e+03 4.000000000000000000e+00
-6.707240000000000180e+01 -3.440230000000000246e+02 5.000000000000000000e+00
-9.648440000000000509e+02 3.944669999999999845e+02 5.000000000000000000e+00
5.255590000000000146e+03 -1.698880000000000109e+03 1.000000000000000000e+00
4.994449999999999818e+03 -1.278720000000000027e+03 1.000000000000000000e+00
3.252750000000000000e+03 -1.621059999999999945e+03 3.000000000000000000e+00
-1.729950000000000045e+03 -1.979660000000000082e+03 5.000000000000000000e+00
8.940789999999999793e+01 -5.645949999999999818e+03 0.000000000000000000e+00
5.053460000000000036e+03 -3.165530000000000200e+03 0.000000000000000000e+00
1.498240000000000009e+03 1.320650000000000091e+03 5.000000000000000000e+00
8.276150000000000091e+02 3.495250000000000000e+03 3.000000000000000000e+00
3.421760000000000218e+03 3.928610000000000127e+03 1.000000000000000000e+00
-3.253310000000000173e+02 -3.061599999999999909e+03 4.000000000000000000e+00
3.038530000000000200e+03 -1.737440000000000055e+03 3.000000000000000000e+00
-4.654329999999999927e+03 3.441690000000000055e+03 0.000000000000000000e+00
8.380940000000000509e+02 3.623079999999999927e+03 3.000000000000000000e+00
6.165100000000000364e+03 -2.715690000000000168e+02 0.000000000000000000e+00
2.568199999999999818e+03 2.333219999999999800e+03 3.000000000000000000e+00
6.569189999999999827e+02 -2.193829999999999927e+03 5.000000000000000000e+00
4.623620000000000232e+02 3.567280000000000200e+03 3.000000000000000000e+00
4.428550000000000182e+03 3.629800000000000182e+03 0.000000000000000000e+00
-2.031119999999999891e+03 -1.087089999999999918e+03 5.000000000000000000e+00
-7.406390000000000100e+02 -5.772609999999999673e+03 0.000000000000000000e+00
2.758809999999999945e+03 7.019039999999999964e+02 5.000000000000000000e+00
-3.335269999999999982e+03 3.779349999999999909e+03 1.000000000000000000e+00
7.276449999999999818e+02 -3.842480000000000018e+03 3.000000000000000000e+00
-3.590840000000000146e+03 4.526069999999999709e+03 0.000000000000000000e+00
1.591970000000000027e+03 2.278639999999999873e+03 5.000000000000000000e+00
-5.702770000000000437e+03 8.510320000000000391e+02 0.000000000000000000e+00
6.839990000000000236e+02 1.316640000000000100e+03 5.000000000000000000e+00
2.251719999999999800e+03 -2.458550000000000182e+03 4.000000000000000000e+00
-4.804069999999999709e+03 -1.875279999999999916e+02 2.000000000000000000e+00
1.474960000000000036e+03 -2.720119999999999891e+03 4.000000000000000000e+00
3.233929999999999836e+03 -3.796349999999999909e+03 1.000000000000000000e+00
2.413699999999999818e+03 5.653300000000000182e+03 0.000000000000000000e+00
-4.743149999999999636e+03 -4.832579999999999814e+02 2.000000000000000000e+00
-3.446710000000000036e+03 3.918059999999999945e+03 1.000000000000000000e+00
1.688039999999999964e+03 -5.006489999999999782e+03 1.000000000000000000e+00
1.095299999999999955e+03 -5.632640000000000327e+03 0.000000000000000000e+00
1.016080000000000041e+03 -1.404460000000000036e+03 5.000000000000000000e+00
1.057450000000000045e+03 -5.389960000000000036e+03 1.000000000000000000e+00
3.576099999999999909e+03 2.300610000000000070e+02 3.000000000000000000e+00
-1.223349999999999909e+03 1.491150000000000091e+02 5.000000000000000000e+00
1.546730000000000018e+03 5.494189999999999600e+03 0.000000000000000000e+00
-5.515739999999999782e+03 2.231219999999999800e+03 0.000000000000000000e+00
-1.430420000000000073e+03 2.815899999999999750e+02 5.000000000000000000e+00
3.347110000000000127e+03 2.781000000000000000e+03 2.000000000000000000e+00
-1.483289999999999964e+03 5.927090000000000146e+03 0.000000000000000000e+00
4.541750000000000000e+03 2.257829999999999927e+03 1.000000000000000000e+00
-4.390930000000000291e+03 2.355590000000000146e+03 1.000000000000000000e+00
-1.638289999999999964e+03 1.534500000000000000e+03 5.000000000000000000e+00
1.964830000000000041e+02 5.739229999999999563e+03 0.000000000000000000e+00
6.201670000000000073e+03 -4.333070000000000164e+02 0.000000000000000000e+00
1.904539999999999964e+03 -2.700380000000000109e+03 4.000000000000000000e+00
-5.022869999999999891e+03 3.082500000000000000e+02 1.000000000000000000e+00
-4.900819999999999709e+03 3.178460000000000036e+03 0.000000000000000000e+00
-4.740750000000000000e+03 -2.922210000000000036e+03 1.000000000000000000e+00
9.893129999999999313e+00 -4.358960000000000036e+03 2.000000000000000000e+00
-4.886999999999999886e+02 1.954980000000000018e+03 5.000000000000000000e+00
1.281049999999999955e+03 -2.252380000000000109e+03 5.000000000000000000e+00
1.536730000000000018e+03 5.138079999999999927e+03 1.000000000000000000e+00
1.948920000000000073e+03 -4.001619999999999891e+03 2.000000000000000000e+00
3.538460000000000036e+03 2.876349999999999909e+03 2.000000000000000000e+00
-3.591469999999999800e+03 2.000029999999999973e+03 3.000000000000000000e+00
-1.067099999999999909e+03 -5.391960000000000036e+03 1.000000000000000000e+00
-1.074289999999999964e+03 1.527039999999999964e+03 5.000000000000000000e+00
-2.523519999999999982e+03 -3.413150000000000091e+03 2.000000000000000000e+00
4.273569999999999709e+03 3.514199999999999818e+03 1.000000000000000000e+00
6.187689999999999600e+03 -1.952160000000000082e+02 0.000000000000000000e+00
-1.700539999999999964e+03 4.956590000000000146e+03 1.000000000000000000e+00
3.926949999999999818e+03 2.489260000000000218e+03 2.000000000000000000e+00
-1.157690000000000055e+03 4.320279999999999745e+03 2.000000000000000000e+00
-1.370860000000000127e+02 1.659970000000000027e+03 5.000000000000000000e+00
-1.175299999999999955e+03 6.004039999999999964e+03 0.000000000000000000e+00
-4.064289999999999964e+03 2.597570000000000164e+03 2.000000000000000000e+00
2.690889999999999873e+03 4.875420000000000073e+03 1.000000000000000000e+00
5.877689999999999600e+03 -1.334500000000000000e+03 0.000000000000000000e+00
5.253810000000000400e+03 -6.277930000000000064e+02 1.000000000000000000e+00
1.768720000000000027e+03 -3.433840000000000146e+03 3.000000000000000000e+00
-5.196470000000000255e+03 2.330760000000000218e+03 0.000000000000000000e+00
4.695090000000000146e+02 -3.575110000000000127e+03 3.000000000000000000e+00
-2.459989999999999782e+03 -1.990639999999999930e+02 5.000000000000000000e+00
5.916180000000000518e+02 3.982119999999999891e+03 3.000000000000000000e+00
-4.345340000000000146e+03 1.793750000000000000e+03 2.000000000000000000e+00
3.260409999999999854e+03 -4.697020000000000437e+03 0.000000000000000000e+00
-4.604380000000000109e+03 -2.391820000000000164e+03 1.000000000000000000e+00
-1.536059999999999945e+03 2.687070000000000164e+03 4.000000000000000000e+00
1.300869999999999891e+03 4.716300000000000182e+03 2.000000000000000000e+00
-5.106899999999999636e+03 2.205960000000000036e+03 1.000000000000000000e+00
-4.906500000000000000e+03 -2.466440000000000055e+03 1.000000000000000000e+00
5.160439999999999600e+03 -2.736449999999999818e+03 0.000000000000000000e+00
-2.498139999999999873e+03 1.884960000000000036e+03 4.000000000000000000e+00
-1.153450000000000045e+03 1.934650000000000091e+03 5.000000000000000000e+00
-2.941929999999999836e+03 2.271809999999999945e+03 3.000000000000000000e+00
-1.560430000000000064e+03 -4.437819999999999709e+03 2.000000000000000000e+00
-6.073329999999999927e+03 9.111720000000000255e+02 0.000000000000000000e+00
4.652890000000000327e+03 1.333730000000000018e+03 2.000000000000000000e+00
-1.508629999999999995e+02 -2.118770000000000095e+02 5.000000000000000000e+00
1.099710000000000036e+02 -4.172220000000000255e+03 2.000000000000000000e+00
2.646179999999999950e+02 -1.294880000000000109e+03 5.000000000000000000e+00
-4.694869999999999891e+03 1.214059999999999945e+03 2.000000000000000000e+00
-4.427010000000000218e+03 -2.937719999999999800e+03 1.000000000000000000e+00
-3.166079999999999927e+03 -5.100930000000000291e+03 0.000000000000000000e+00
5.666180000000000291e+03 -9.102419999999999618e+02 0.000000000000000000e+00
-5.911570000000000391e+02 7.339489999999999554e+02 5.000000000000000000e+00
-3.501519999999999982e+03 1.405940000000000055e+03 3.000000000000000000e+00
4.697060000000000400e+03 1.386339999999999918e+03 2.000000000000000000e+00
8.668909999999999627e+02 -7.495620000000000118e+02 5.000000000000000000e+00
-4.754789999999999964e+03 -1.440430000000000064e+03 1.000000000000000000e+00
1.468049999999999955e+03 4.105270000000000437e+03 2.000000000000000000e+00
-2.552539999999999964e+03 -8.892770000000000437e+02 5.000000000000000000e+00
-1.325490000000000066e+02 -3.587699999999999818e+03 3.000000000000000000e+00
-4.869579999999999927e+03 -2.615800000000000182e+03 1.000000000000000000e+00
3.229659999999999854e+03 3.964190000000000055e+03 1.000000000000000000e+00
3.765349999999999909e+03 1.358960000000000036e+03 3.000000000000000000e+00
-2.982809999999999945e+03 8.727419999999999618e+02 4.000000000000000000e+00
-3.071670000000000073e+03 3.635920000000000073e+03 2.000000000000000000e+00
-3.802199999999999818e+03 -2.138889999999999873e+03 2.000000000000000000e+00
-4.492010000000000218e+02 -5.443460000000000036e+03 1.000000000000000000e+00
-1.301609999999999900e+03 -1.049470000000000027e+03 5.000000000000000000e+00
-1.179509999999999991e+03 3.138780000000000200e+03 4.000000000000000000e+00
7.721380000000000337e+02 -3.512670000000000073e+03 3.000000000000000000e+00
-4.148579999999999927e+03 -2.443199999999999818e+03 2.000000000000000000e+00
3.262420000000000073e+03 -3.098500000000000000e+03 2.000000000000000000e+00
4.503189999999999600e+03 -4.350460000000000036e+03 0.000000000000000000e+00
2.358909999999999911e+02 -2.072119999999999891e+03 5.000000000000000000e+00
-2.821460000000000036e+03 4.118170000000000073e+03 1.000000000000000000e+00
-1.585819999999999936e+03 4.561489999999999782e+03 2.000000000000000000e+00
1.628140000000000100e+03 -3.217379999999999995e+02 5.000000000000000000e+00
8.421599999999999682e+02 5.467470000000000255e+03 1.000000000000000000e+00
3.846099999999999909e+03 -3.305219999999999800e+03 1.000000000000000000e+00
2.013109999999999900e+03 2.840210000000000036e+03 3.000000000000000000e+00
1.302369999999999948e+02 2.039400000000000091e+03 5.000000000000000000e+00
7.513450000000000273e+02 5.661279999999999745e+03 0.000000000000000000e+00
3.813269999999999982e+03 -3.829159999999999854e+03 1.000000000000000000e+00
-6.021229999999999563e+03 -4.075819999999999936e+02 0.000000000000000000e+00
3.992480000000000018e+03 -4.241649999999999636e+03 0.000000000000000000e+00
-2.111630000000000109e+03 -2.265670000000000073e+03 4.000000000000000000e+00
3.167150000000000091e+03 1.681210000000000036e+03 3.000000000000000000e+00
1.369869999999999891e+03 4.361280000000000001e+01 5.000000000000000000e+00
-2.049420000000000073e+03 5.374829999999999472e+02 5.000000000000000000e+00
5.013859999999999673e+03 7.503659999999999854e+02 1.000000000000000000e+00
-3.262929999999999836e+03 4.212930000000000291e+03 1.000000000000000000e+00
1.580060000000000002e+02 4.018679999999999836e+03 3.000000000000000000e+00
1.445450000000000045e+03 -1.659450000000000045e+03 5.000000000000000000e+00
5.060840000000000146e+03 -2.387920000000000073e+03 0.000000000000000000e+00
-4.126890000000000327e+03 3.020630000000000109e+03 1.000000000000000000e+00
2.646030000000000086e+02 -4.551529999999999745e+03 2.000000000000000000e+00
-3.994900000000000091e+02 -3.472809999999999945e+03 3.000000000000000000e+00
2.887389999999999759e+02 6.072519999999999527e+02 5.000000000000000000e+00
-4.003119999999999891e+03 2.457059999999999945e+03 2.000000000000000000e+00
4.465260000000000218e+03 -1.516880000000000109e+03 2.000000000000000000e+00
4.878600000000000364e+03 1.032190000000000055e+03 1.000000000000000000e+00
2.151329999999999927e+03 2.771630000000000109e+03 3.000000000000000000e+00
-1.587759999999999991e+03 -4.716680000000000291e+03 1.000000000000000000e+00
1.008299999999999983e+02 -5.390750000000000000e+03 1.000000000000000000e+00
-4.895010000000000218e+03 1.453619999999999948e+02 2.000000000000000000e+00
-2.100260000000000218e+03 2.215710000000000036e+03 4.000000000000000000e+00
2.662030000000000200e+03 -6.537300000000000182e+02 5.000000000000000000e+00
4.311109999999999673e+03 2.423809999999999945e+03 1.000000000000000000e+00
4.374100000000000364e+03 4.506380000000000109e+03 0.000000000000000000e+00
-1.107549999999999955e+03 4.630400000000000205e+01 5.000000000000000000e+00
-3.119750000000000000e+03 4.083780000000000200e+03 1.000000000000000000e+00
-3.100099999999999909e+02 5.272119999999999891e+03 1.000000000000000000e+00
-5.500520000000000437e+03 2.994699999999999818e+03 0.000000000000000000e+00
-2.884969999999999800e+03 2.436619999999999891e+03 3.000000000000000000e+00
-2.786909999999999854e+03 -3.945070000000000164e+03 2.000000000000000000e+00
6.557089999999999463e+02 -1.976509999999999991e+03 5.000000000000000000e+00
4.829579999999999927e+03 -1.593589999999999918e+03 1.000000000000000000e+00
1.505819999999999936e+03 -5.908220000000000255e+03 0.000000000000000000e+00
2.674259999999999877e+02 -1.495400000000000091e+03 5.000000000000000000e+00
-1.373950000000000045e+03 4.434050000000000182e+03 2.000000000000000000e+00
-4.798520000000000437e+03 8.910320000000000391e+02 2.000000000000000000e+00
-3.634289999999999964e+03 3.413750000000000000e+03 1.000000000000000000e+00
2.847420000000000073e+03 -3.027440000000000055e+03 2.000000000000000000e+00
5.828250000000000455e+02 -5.026689999999999600e+03 1.000000000000000000e+00
6.014699999999999818e+03 -3.049069999999999823e+02 0.000000000000000000e+00
-1.367480000000000018e+03 -5.486300000000000182e+03 0.000000000000000000e+00
4.366329999999999927e+03 5.114950000000000045e+02 2.000000000000000000e+00
2.588769999999999982e+03 4.490079999999999927e+03 1.000000000000000000e+00
-2.242119999999999891e+03 -5.524840000000000146e+03 0.000000000000000000e+00
-1.069829999999999927e+03 2.676900000000000091e+03 4.000000000000000000e+00
1.343490000000000009e+03 5.976680000000000291e+03 0.000000000000000000e+00
-4.533840000000000146e+03 3.774110000000000127e+03 0.000000000000000000e+00
1.431460000000000036e+03 4.160609999999999673e+03 2.000000000000000000e+00
-2.515710000000000036e+03 -1.041519999999999982e+03 5.000000000000000000e+00
4.465430000000000291e+03 -1.934950000000000045e+03 2.000000000000000000e+00
-4.067639999999999873e+03 -3.232900000000000091e+03 1.000000000000000000e+00
-9.683550000000000182e+02 -3.158510000000000218e+03 4.000000000000000000e+00
-2.007569999999999936e+03 -2.507110000000000127e+03 4.000000000000000000e+00
5.248710000000000036e+03 -2.537440000000000055e+03 0.000000000000000000e+00
3.562780000000000200e+02 3.168500000000000000e+03 4.000000000000000000e+00
-8.066499999999999773e+02 -5.171510000000000218e+03 1.000000000000000000e+00
-4.479560000000000400e+03 3.745119999999999891e+03 0.000000000000000000e+00
1.679279999999999973e+03 -1.362309999999999945e+03 5.000000000000000000e+00
3.263780000000000200e+03 2.394639999999999873e+03 3.000000000000000000e+00
2.380760000000000218e+03 1.506029999999999973e+03 5.000000000000000000e+00
4.615960000000000036e+03 2.708420000000000073e+03 1.000000000000000000e+00
-4.878630000000000109e+03 -3.700929999999999836e+03 0.000000000000000000e+00


==> data/sf_shadowing.dat <==
2.696199999999999818e+03 -5.016960000000000036e+03 0.000000000000000000e+00
-3.690380000000000109e+03 2.775699999999999932e+02 2.000000000000000000e+00
-9.493210000000000264e+02 -3.443250000000000000e+03 3.000000000000000000e+00
1.300650000000000091e+03 5.328239999999999782e+03 1.000000000000000000e+00
5.764829999999999927e+03 -1.191559999999999945e+03 0.000000000000000000e+00
-3.157530000000000200e+03 5.228569999999999709e+03 0.000000000000000000e+00
1.793200000000000045e+03 3.481730000000000018e+03 3.000000000000000000e+00
-1.343339999999999918e+03 -4.756350000000000364e+03 0.000000000000000000e+00
6.380639999999999645e+01 2.905599999999999909e+03 4.000000000000000000e+00
2.373079999999999927e+03 1.048369999999999891e+03 5.000000000000000000e+00
4.927570000000000050e+02 -8.373400000000000318e+02 5.000000000000000000e+00
-1.948990000000000009e+03 -3.558760000000000218e+03 2.000000000000000000e+00
-2.578150000000000091e+03 -1.858859999999999900e+03 3.000000000000000000e+00
2.950050000000000182e+03 2.836789999999999964e+03 3.000000000000000000e+00
-4.845439999999999600e+03 -1.394009999999999991e+03 1.000000000000000000e+00
-3.319929999999999950e+02 -8.696190000000000282e+02 5.000000000000000000e+00
-8.529299999999999500e+02 -1.427809999999999945e+03 5.000000000000000000e+00
2.841579999999999927e+03 -4.718460000000000036e+03 1.000000000000000000e+00
1.269420000000000073e+03 3.748329999999999927e+03 3.000000000000000000e+00
9.164120000000000488e+00 -5.138140000000000327e+03 2.000000000000000000e+00
3.779969999999999800e+03 3.717670000000000073e+03 0.000000000000000000e+00
-5.976100000000000364e+03 -4.614959999999999809e+02 1.000000000000000000e+00
-3.521820000000000164e+03 -2.884440000000000055e+03 0.000000000000000000e+00
-3.533610000000000127e+03 -4.642789999999999964e+03 0.000000000000000000e+00
-4.163390000000000327e+03 3.658480000000000018e+03 2.000000000000000000e+00
-1.979269999999999982e+03 6.159149999999999636e+02 5.000000000000000000e+00
3.595480000000000018e+03 -1.914509999999999991e+03 4.000000000000000000e+00
-4.810060000000000400e+03 -1.224210000000000065e+02 1.000000000000000000e+00
-1.755589999999999918e+03 -1.607079999999999984e+02 5.000000000000000000e+00
-5.394470000000000255e+03 -2.820650000000000091e+03 0.000000000000000000e+00
4.866070000000000277e+02 -6.250449999999999818e+03 0.000000000000000000e+00
-5.451579999999999927e+03 2.468909999999999854e+03 0.000000000000000000e+00
-5.278329999999999700e+02 -4.486630000000000109e+03 2.000000000000000000e+00
8.497430000000000518e+02 -1.147680000000000064e+03 5.000000000000000000e+00
-4.861090000000000146e+03 3.757889999999999873e+03 0.000000000000000000e+00
-4.261100000000000364e+03 5.678469999999999800e+02 1.000000000000000000e+00
-4.255149999999999864e+02 4.055090000000000146e+03 3.000000000000000000e+00
-3.558500000000000000e+03 2.430709999999999837e+01 3.000000000000000000e+00
-7.806979999999999791e+02 5.600029999999999745e+03 0.000000000000000000e+00
-3.759659999999999854e+03 -1.055829999999999927e+03 3.000000000000000000e+00
-1.884180000000000064e+03 5.299410000000000309e+02 5.000000000000000000e+00
-4.498920000000000073e+03 -2.515809999999999945e+03 0.000000000000000000e+00
-1.012710000000000036e+03 -1.691720000000000027e+03 5.000000000000000000e+00
3.511559999999999945e+03 -1.601569999999999936e+03 2.000000000000000000e+00
3.003670000000000073e+03 5.248550000000000182e+03 1.000000000000000000e+00
5.190810000000000400e+03 2.178139999999999873e+03 0.000000000000000000e+00
-1.553420000000000073e+03 -4.916859999999999673e+03 1.000000000000000000e+00
4.593469999999999800e+02 4.305939999999999941e+02 5.000000000000000000e+00
-2.781880000000000109e+03 -5.354930000000000291e+03 0.000000000000000000e+00
3.133590000000000146e+03 -1.233119999999999891e+03 4.000000000000000000e+00
-1.770230000000000018e+03 -3.009219999999999800e+03 4.000000000000000000e+00
-4.800810000000000400e+03 -2.480610000000000127e+03 2.000000000000000000e+00
-4.220090000000000146e+02 3.103519999999999982e+03 3.000000000000000000e+00
5.721449999999999818e+03 -1.143109999999999900e+03 0.000000000000000000e+00
4.894899999999999636e+03 3.338389999999999873e+03 1.000000000000000000e+00
-3.145940000000000055e+03 3.799840000000000146e+03 1.000000000000000000e+00
-5.098989999999999782e+03 -1.465359999999999900e+03 2.000000000000000000e+00
-7.841680000000000064e+02 1.499849999999999909e+03 5.000000000000000000e+00
-5.834400000000000119e+01 2.932159999999999854e+03 4.000000000000000000e+00
-3.072159999999999854e+03 1.366910000000000082e+03 2.000000000000000000e+00
-4.086789999999999964e+03 2.442969999999999800e+03 1.000000000000000000e+00
-5.741449999999999818e+03 -7.419950000000000045e+02 0.000000000000000000e+00
3.692309999999999945e+03 -3.535550000000000182e+03 0.000000000000000000e+00
1.244740000000000009e+03 5.253640000000000327e+03 1.000000000000000000e+00
3.578010000000000218e+03 4.631850000000000364e+03 1.000000000000000000e+00
2.171740000000000066e+02 -3.831389999999999873e+03 2.000000000000000000e+00
-1.591690000000000055e+03 -4.080610000000000127e+03 2.000000000000000000e+00
-5.148050000000000182e+03 1.398000000000000000e+03 0.000000000000000000e+00
-7.134819999999999709e+02 -6.133600000000000364e+03 1.000000000000000000e+00
-2.763980000000000018e+03 2.082039999999999964e+03 3.000000000000000000e+00
-1.502700000000000045e+03 3.777539999999999964e+03 1.000000000000000000e+00
-3.173590000000000146e+03 -4.743380000000000109e+03 1.000000000000000000e+00
-4.033400000000000091e+03 -2.149030000000000200e+03 2.000000000000000000e+00
-3.362490000000000236e+02 4.196920000000000073e+03 2.000000000000000000e+00
1.029869999999999891e+03 4.805489999999999782e+03 2.000000000000000000e+00
-7.248590000000000373e+02 -4.272420000000000073e+03 3.000000000000000000e+00
4.112029999999999745e+03 -3.862219999999999800e+03 0.000000000000000000e+00
2.028059999999999945e+03 2.657710000000000036e+03 3.000000000000000000e+00
5.280109999999999673e+03 2.667530000000000200e+03 2.000000000000000000e+00
7.190839999999999463e+02 -3.690779999999999745e+02 5.000000000000000000e+00
-5.446840000000000146e+03 -2.910710000000000036e+03 0.000000000000000000e+00
5.706100000000000136e+02 -5.635489999999999782e+03 1.000000000000000000e+00
-1.320219999999999914e+02 -3.639070000000000164e+03 4.000000000000000000e+00
-2.093320000000000164e+03 2.892000000000000000e+03 4.000000000000000000e+00
5.781010000000000218e+03 -1.956470000000000027e+03 0.000000000000000000e+00
2.048840000000000146e+03 -4.638229999999999563e+03 1.000000000000000000e+00
5.781489999999999782e+03 1.964200000000000045e+03 0.000000000000000000e+00
4.372310000000000400e+03 4.239189999999999600e+03 0.000000000000000000e+00
-3.608900000000000091e+03 -2.779570000000000164e+03 3.000000000000000000e+00
1.877769999999999982e+03 5.483850000000000364e+03 0.000000000000000000e+00
1.429680000000000064e+03 -5.892980000000000018e+02 5.000000000000000000e+00
-6.197630000000000109e+03 -6.986970000000000027e+02 0.000000000000000000e+00
-3.879570000000000164e+03 -2.841519999999999982e+03 2.000000000000000000e+00
4.730210000000000036e+03 2.309300000000000182e+03 2.000000000000000000e+00
3.192429999999999836e+03 2.376369999999999891e+03 4.000000000000000000e+00
-5.790550000000000182e+03 -2.379690000000000055e+03 0.000000000000000000e+00
-1.138750000000000000e+03 4.494380000000000109e+03 3.000000000000000000e+00
-5.246000000000000000e+03 1.975569999999999936e+03 1.000000000000000000e+00
5.498659999999999854e+03 -2.987389999999999873e+03 0.000000000000000000e+00
6.039029999999999745e+03 -1.073769999999999953e+02 0.000000000000000000e+00
3.878599999999999909e+03 -2.491630000000000109e+03 3.000000000000000000e+00
-2.809909999999999854e+02 -3.537940000000000055e+03 4.000000000000000000e+00
2.094650000000000091e+03 -3.457329999999999927e+03 2.000000000000000000e+00
5.162670000000000073e+03 1.164410000000000082e+03 0.000000000000000000e+00
-2.987570000000000164e+03 -1.155390000000000100e+03 4.000000000000000000e+00
3.340269999999999982e+03 -1.442369999999999891e+03 3.000000000000000000e+00
-5.270050000000000182e+03 -1.908740000000000009e+03 0.000000000000000000e+00
2.617050000000000182e+03 2.835469999999999800e+03 3.000000000000000000e+00
-2.599860000000000127e+03 -4.924300000000000182e+03 1.000000000000000000e+00
2.136730000000000018e+03 2.092139999999999986e+02 5.000000000000000000e+00
-2.430360000000000127e+03 -4.479689999999999600e+03 1.000000000000000000e+00
4.358819999999999709e+03 1.578460000000000036e+03 2.000000000000000000e+00
-2.064880000000000109e+03 -2.376450000000000102e+02 5.000000000000000000e+00
-4.070480000000000018e+02 1.137630000000000109e+03 5.000000000000000000e+00
4.754930000000000291e+03 1.466180000000000064e+03 1.000000000000000000e+00
3.648469999999999800e+03 6.812450000000000045e+02 3.000000000000000000e+00
-3.203329999999999927e+03 3.473559999999999945e+03 2.000000000000000000e+00
-1.758430000000000064e+03 1.850880000000000109e+03 5.000000000000000000e+00
-4.061429999999999836e+03 4.090250000000000000e+03 0.000000000000000000e+00
4.308380000000000109e+03 3.229809999999999945e+03 0.000000000000000000e+00
-1.491930000000000064e+03 2.737409999999999854e+02 5.000000000000000000e+00
-4.551369999999999891e+03 2.638050000000000182e+03 0.000000000000000000e+00
3.743809999999999945e+03 3.569049999999999727e+02 4.000000000000000000e+00
-5.130270000000000437e+03 3.062639999999999873e+03 0.000000000000000000e+00
2.872329999999999927e+03 3.225179999999999836e+03 3.000000000000000000e+00
-2.472179999999999836e+03 2.404550000000000182e+03 3.000000000000000000e+00
1.143769999999999982e+03 1.263299999999999955e+03 5.000000000000000000e+00
5.776550000000000182e+03 1.877269999999999982e+03 0.000000000000000000e+00
-5.056069999999999709e+03 -1.565700000000000045e+03 1.000000000000000000e+00
3.139840000000000146e+03 3.622730000000000018e+03 0.000000000000000000e+00
-1.150130000000000109e+03 3.203829999999999927e+03 4.000000000000000000e+00
5.727129999999999654e+02 1.938400000000000091e+03 5.000000000000000000e+00
1.999420000000000073e+03 -1.908579999999999927e+03 5.000000000000000000e+00
3.443820000000000164e+03 4.928539999999999964e+03 0.000000000000000000e+00
-4.030199999999999818e+03 1.722880000000000109e+03 2.000000000000000000e+00
6.003630000000000109e+03 3.690219999999999914e+02 0.000000000000000000e+00
-3.461849999999999909e+03 1.478440000000000055e+03 3.000000000000000000e+00
3.652610000000000127e+03 -4.096029999999999745e+03 1.000000000000000000e+00
2.633579999999999927e+03 4.988880000000000109e+03 1.000000000000000000e+00
-2.384769999999999982e+03 -2.651380000000000109e+03 4.000000000000000000e+00
-7.812899999999999636e+02 -3.567000000000000000e+03 3.000000000000000000e+00
-5.650529999999999745e+03 -2.178199999999999818e+03 0.000000000000000000e+00
-4.681460000000000036e+03 2.622000000000000000e+03 1.000000000000000000e+00
-5.474350000000000364e+03 -2.378179999999999836e+03 2.000000000000000000e+00
4.636960000000000036e+03 2.621719999999999800e+03 2.000000000000000000e+00
1.854230000000000018e+03 3.889980000000000018e+03 2.000000000000000000e+00
1.159859999999999900e+03 4.593189999999999600e+03 2.000000000000000000e+00
-1.592789999999999964e+03 3.532509999999999764e+02 5.000000000000000000e+00
1.343569999999999936e+03 -5.330270000000000437e+03 2.000000000000000000e+00
-4.451069999999999709e+03 -2.784789999999999964e+03 1.000000000000000000e+00
6.705729999999999791e+02 1.113089999999999918e+03 5.000000000000000000e+00
1.381539999999999964e+03 -3.255119999999999891e+03 3.000000000000000000e+00
-1.578460000000000036e+03 -5.012859999999999673e+03 2.000000000000000000e+00
3.545050000000000182e+03 -7.868400000000000318e+02 2.000000000000000000e+00
4.913729999999999563e+03 -3.279840000000000146e+03 2.000000000000000000e+00
5.568250000000000000e+03 -3.799100000000000250e+02 0.000000000000000000e+00
-2.153340000000000146e+03 -1.191630000000000109e+03 5.000000000000000000e+00
1.821569999999999936e+03 -4.275510000000000218e+03 1.000000000000000000e+00
-4.450270000000000437e+03 -3.005840000000000146e+03 1.000000000000000000e+00
4.290420000000000073e+03 -3.445239999999999782e+03 0.000000000000000000e+00
-2.941770000000000209e+02 5.611319999999999709e+03 1.000000000000000000e+00
-5.435529999999999745e+03 -7.695769999999999982e+02 1.000000000000000000e+00
3.229019999999999982e+03 2.342280000000000200e+03 2.000000000000000000e+00
-4.588930000000000291e+03 3.103219999999999800e+03 0.000000000000000000e+00
1.650460000000000036e+03 -3.218170000000000073e+03 2.000000000000000000e+00
-3.169739999999999782e+03 -4.821119999999999891e+03 1.000000000000000000e+00
-1.007200000000000045e+03 -7.662599999999999909e+02 5.000000000000000000e+00
2.926420000000000073e+03 3.599889999999999873e+03 2.000000000000000000e+00
5.018529999999999745e+03 1.528440000000000055e+03 2.000000000000000000e+00
-2.347009999999999934e+02 -2.099780000000000200e+03 5.000000000000000000e+00
3.073360000000000127e+03 -2.430440000000000055e+03 3.000000000000000000e+00
3.440719999999999800e+03 -1.989509999999999991e+03 2.000000000000000000e+00
4.677890000000000327e+03 2.403079999999999927e+03 1.000000000000000000e+00
2.246020000000000039e+02 3.598380000000000109e+03 3.000000000000000000e+00
-2.372519999999999982e+03 -8.674460000000000264e+02 5.000000000000000000e+00
-7.265549999999999500e+02 -1.817109999999999900e+03 5.000000000000000000e+00
3.230739999999999782e+03 2.438900000000000091e+03 3.000000000000000000e+00
4.090480000000000018e+03 -2.090250000000000000e+03 1.000000000000000000e+00
-2.358880000000000109e+03 -3.494420000000000073e+03 3.000000000000000000e+00
5.972169999999999845e+02 -2.636500000000000000e+03 5.000000000000000000e+00
1.154170000000000073e+03 2.743050000000000182e+03 3.000000000000000000e+00
-7.608849999999999909e+02 4.382319999999999709e+03 2.000000000000000000e+00
-5.688899999999999636e+03 1.295890000000000100e+03 0.000000000000000000e+00
1.447059999999999945e+03 -4.221659999999999854e+03 2.000000000000000000e+00
3.439019999999999982e+03 5.037239999999999895e+01 3.000000000000000000e+00
1.140339999999999918e+03 -5.787720000000000255e+03 0.000000000000000000e+00
3.509210000000000036e+03 5.146189999999999600e+03 1.000000000000000000e+00
-1.714990000000000009e+03 -1.657039999999999964e+03 4.000000000000000000e+00
-4.165329999999999927e+03 4.284140000000000015e+01 4.000000000000000000e+00
-5.413709999999999809e+02 -2.028619999999999891e+03 5.000000000000000000e+00
2.615380000000000109e+03 -1.908250000000000000e+03 4.000000000000000000e+00
1.600740000000000123e+02 2.621849999999999909e+03 5.000000000000000000e+00
2.359030000000000200e+03 6.610779999999999745e+01 5.000000000000000000e+00
1.485650000000000091e+03 5.769779999999999745e+03 1.000000000000000000e+00
9.995610000000000355e+02 -4.890010000000000218e+03 2.000000000000000000e+00
-2.066789999999999964e+03 -5.549310000000000400e+03 0.000000000000000000e+00
-1.314550000000000125e+02 -2.947300000000000182e+02 5.000000000000000000e+00
4.653489999999999782e+03 3.998090000000000259e+02 3.000000000000000000e+00
3.683799999999999955e+02 -3.547840000000000146e+03 3.000000000000000000e+00
3.091739999999999782e+03 4.810369999999999891e+03 0.000000000000000000e+00
-1.249720000000000027e+03 2.387199999999999818e+03 4.000000000000000000e+00
7.969170000000000300e+02 -5.468520000000000437e+03 1.000000000000000000e+00
-3.502470000000000141e+02 3.064650000000000091e+03 3.000000000000000000e+00
3.734730000000000018e+03 -4.752710000000000150e+02 3.000000000000000000e+00
4.653949999999999818e+03 2.743250000000000000e+03 2.000000000000000000e+00
2.565860000000000127e+03 -5.564529999999999745e+03 0.000000000000000000e+00
3.206840000000000259e+02 5.323939999999999600e+03 1.000000000000000000e+00
-3.006340000000000146e+03 3.678509999999999991e+02 5.000000000000000000e+00
5.589250000000000000e+03 4.842110000000000127e+02 0.000000000000000000e+00
-4.128420000000000073e+03 7.361820000000000164e+02 3.000000000000000000e+00
1.509449999999999932e+02 -5.102949999999999818e+03 2.000000000000000000e+00
-1.247819999999999936e+03 3.964920000000000073e+03 0.000000000000000000e+00
1.559200000000000045e+03 3.457139999999999873e+03 2.000000000000000000e+00
-2.151550000000000182e+03 3.343739999999999782e+03 1.000000000000000000e+00
-3.616519999999999982e+03 1.196269999999999982e+03 3.000000000000000000e+00
3.571119999999999891e+03 3.878710000000000036e+03 1.000000000000000000e+00
-5.234699999999999818e+03 3.147699999999999818e+03 2.000000000000000000e+00
-4.774659999999999854e+03 2.440280000000000200e+03 0.000000000000000000e+00
-3.015590000000000146e+03 -4.544010000000000218e+03 1.000000000000000000e+00
3.042500000000000000e+03 2.493820000000000050e+02 4.000000000000000000e+00
2.731989999999999782e+03 2.142769999999999982e+03 2.000000000000000000e+00
-3.945599999999999909e+03 -4.086949999999999818e+03 1.000000000000000000e+00
-1.954839999999999918e+03 5.689829999999999927e+03 0.000000000000000000e+00
2.703269999999999982e+03 3.249840000000000146e+03 2.000000000000000000e+00
-2.910130000000000109e+03 -1.061200000000000045e+03 4.000000000000000000e+00
-3.773659999999999854e+03 2.523090000000000146e+03 3.000000000000000000e+00
8.779809999999999945e+02 1.064359999999999900e+03 5.000000000000000000e+00
1.524710000000000036e+03 -3.528050000000000352e+01 5.000000000000000000e+00
-5.143579999999999927e+03 -1.158559999999999945e+03 2.000000000000000000e+00
4.445159999999999854e+03 4.183909999999999854e+03 0.000000000000000000e+00
-2.216980000000000018e+03 -9.022870000000000346e+02 5.000000000000000000e+00
2.555329999999999870e+02 5.137079999999999927e+03 1.000000000000000000e+00
-3.689840000000000146e+03 1.869390000000000100e+03 2.000000000000000000e+00
4.006349999999999909e+03 -3.274039999999999964e+03 1.000000000000000000e+00
3.492010000000000218e+03 3.391539999999999964e+03 1.000000000000000000e+00
4.070429999999999836e+03 2.926469999999999800e+03 3.000000000000000000e+00
-1.757740000000000009e+03 -2.553630000000000109e+03 4.000000000000000000e+00
-5.710539999999999964e+03 2.361869999999999891e+03 0.000000000000000000e+00
9.338990000000000009e+02 5.410800000000000409e+02 5.000000000000000000e+00
-9.136040000000000418e+02 -3.461699999999999818e+03 4.000000000000000000e+00
-3.868710000000000036e+03 -4.895449999999999818e+03 0.000000000000000000e+00
5.637970000000000255e+03 2.190150000000000091e+03 1.000000000000000000e+00
-3.063399999999999750e+02 7.139180000000000064e+02 5.000000000000000000e+00
5.650439999999999600e+03 -2.289579999999999927e+03 0.000000000000000000e+00
4.647029999999999745e+03 7.534829999999999472e+02 3.000000000000000000e+00
-4.153800000000000182e+03 -4.717710000000000036e+03 2.000000000000000000e+00
2.341670000000000073e+03 2.191070000000000164e+03 5.000000000000000000e+00
-3.961110000000000127e+03 7.245239999999999725e+01 3.000000000000000000e+00
-8.620769999999999982e+02 2.104389999999999873e+03 5.000000000000000000e+00
-3.100139999999999873e+03 -2.799389999999999873e+03 2.000000000000000000e+00
-3.248590000000000146e+03 -3.998929999999999836e+03 2.000000000000000000e+00
3.680640000000000214e+02 -3.259909999999999854e+03 4.000000000000000000e+00
-2.134869999999999891e+03 1.719619999999999891e+03 4.000000000000000000e+00
-3.339860000000000127e+03 -2.725430000000000064e+02 3.000000000000000000e+00
-2.150940000000000055e+03 4.785789999999999964e+03 2.000000000000000000e+00
-3.542659999999999854e+03 3.851190000000000055e+03 2.000000000000000000e+00
3.778140000000000214e+02 8.720259999999999536e+02 5.000000000000000000e+00
-3.999349999999999909e+03 3.477679999999999836e+03 1.000000000000000000e+00
2.462650000000000091e+03 -2.556239999999999782e+03 3.000000000000000000e+00
-5.664689999999999600e+03 1.269740000000000009e+03 2.000000000000000000e+00
-4.672960000000000036e+03 -1.311630000000000109e+03 0.000000000000000000e+00
-1.259599999999999909e+03 2.622449999999999818e+03 4.000000000000000000e+00
-5.175929999999999609e+02 3.241289999999999964e+03 4.000000000000000000e+00
9.901359999999999673e+02 3.297850000000000250e+02 5.000000000000000000e+00
-3.224750000000000000e+03 1.051839999999999975e+02 4.000000000000000000e+00
-1.210720000000000027e+03 -3.975280000000000200e+03 2.000000000000000000e+00
-5.581550000000000182e+03 4.343539999999999850e+02 0.000000000000000000e+00
2.712360000000000127e+03 -7.952469999999999573e+02 4.000000000000000000e+00
-3.994460000000000036e+03 -4.814900000000000091e+02 2.000000000000000000e+00
2.378849999999999909e+03 3.231599999999999909e+03 2.000000000000000000e+00
3.549780000000000200e+03 -2.660369999999999891e+03 3.000000000000000000e+00
-5.836979999999999791e+02 4.720079999999999927e+03 2.000000000000000000e+00
-1.521119999999999891e+03 -5.603479999999999563e+03 3.000000000000000000e+00
1.233380000000000109e+03 -4.526260000000000218e+03 2.000000000000000000e+00
3.906710000000000036e+03 -4.602779999999999745e+03 0.000000000000000000e+00
1.947329999999999927e+03 -7.720900000000000318e+02 5.000000000000000000e+00
-3.040360000000000014e+02 -4.616859999999999673e+03 2.000000000000000000e+00
3.390099999999999909e+03 -2.294629999999999939e+02 4.000000000000000000e+00
-1.443170000000000073e+03 -4.941960000000000036e+03 2.000000000000000000e+00
3.016860000000000127e+03 -3.683280000000000200e+03 0.000000000000000000e+00
3.812940000000000055e+03 -1.744380000000000109e+03 1.000000000000000000e+00
2.191010000000000218e+03 1.491409999999999947e+01 5.000000000000000000e+00
-3.529400000000000091e+03 5.730299999999999727e+02 4.000000000000000000e+00
4.056050000000000182e+03 3.838630000000000109e+03 1.000000000000000000e+00
4.928930000000000291e+03 7.570009999999999764e+02 1.000000000000000000e+00
-4.916279999999999745e+03 -1.680879999999999939e+02 0.000000000000000000e+00
2.615199999999999818e+03 -3.065980000000000018e+03 3.000000000000000000e+00
-2.886139999999999873e+03 3.993969999999999800e+03 2.000000000000000000e+00
3.484719999999999800e+03 -1.483990000000000009e+03 3.000000000000000000e+00
-3.071099999999999909e+03 1.250680000000000064e+03 4.000000000000000000e+00
5.142229999999999563e+02 5.168139999999999645e+02 5.000000000000000000e+00
3.761570000000000164e+03 1.410509999999999991e+03 2.000000000000000000e+00
4.297649999999999636e+03 4.592550000000000182e+03 1.000000000000000000e+00
-4.397199999999999818e+03 -1.098140000000000100e+03 1.000000000000000000e+00
1.969769999999999982e+03 5.701949999999999818e+03 0.000000000000000000e+00
-1.052500000000000000e+03 -4.961069999999999709e+03 1.000000000000000000e+00
-5.273500000000000000e+03 -2.191409999999999854e+03 0.000000000000000000e+00
2.199650000000000091e+03 3.242059999999999945e+03 3.000000000000000000e+00
9.405830000000000268e+01 -1.875390000000000100e+03 5.000000000000000000e+00
6.093390000000000327e+03 -8.802409999999999854e+02 0.000000000000000000e+00
2.363340000000000146e+03 -3.648559999999999945e+03 2.000000000000000000e+00
2.966079999999999927e+03 1.121730000000000018e+03 5.000000000000000000e+00
-2.108099999999999909e+03 -2.725010000000000218e+03 4.000000000000000000e+00
3.050920000000000073e+03 2.080380000000000109e+03 3.000000000000000000e+00
-1.205339999999999918e+03 2.179659999999999854e+03 5.000000000000000000e+00
-4.127170000000000073e+03 -3.150530000000000200e+03 2.000000000000000000e+00
-5.509289999999999964e+03 1.771759999999999991e+03 0.000000000000000000e+00
-3.045389999999999873e+03 3.250170000000000073e+03 2.000000000000000000e+00
-2.465250000000000000e+03 -1.625980000000000018e+03 3.000000000000000000e+00
3.074829999999999927e+03 -6.749370000000000118e+02 4.000000000000000000e+00
-5.933980000000000246e+02 -2.385860000000000127e+03 5.000000000000000000e+00
-2.197880000000000109e+03 -2.657840000000000146e+03 4.000000000000000000e+00
2.964079999999999927e+03 5.196229999999999563e+03 0.000000000000000000e+00
-6.404859999999999900e+02 -5.796409999999999854e+03 1.000000000000000000e+00
1.278150000000000091e+03 2.709239999999999782e+03 5.000000000000000000e+00
-1.886769999999999982e+03 4.155869999999999891e+03 2.000000000000000000e+00
4.612819999999999709e+03 -4.516730000000000018e+02 2.000000000000000000e+00
-4.013110000000000127e+03 2.815880000000000109e+03 3.000000000000000000e+00
-1.949980000000000018e+03 -2.281219999999999800e+03 3.000000000000000000e+00
5.465859999999999673e+03 -1.005159999999999968e+03 1.000000000000000000e+00
-2.022140000000000100e+03 5.789159999999999854e+03 0.000000000000000000e+00
5.207500000000000000e+03 1.728630000000000109e+03 2.000000000000000000e+00
4.496399999999999636e+03 -3.908539999999999964e+03 0.000000000000000000e+00
3.105099999999999909e+03 1.242059999999999945e+03 3.000000000000000000e+00
1.631500000000000000e+03 7.850979999999999563e+02 5.000000000000000000e+00
-5.453390000000000327e+03 2.501940000000000055e+03 1.000000000000000000e+00
6.531290000000000191e+02 -5.996829999999999927e+03 0.000000000000000000e+00
3.436230000000000018e+03 -1.796329999999999927e+03 2.000000000000000000e+00
-3.775150000000000091e+03 2.845019999999999982e+03 2.000000000000000000e+00
-3.405380000000000109e+03 -4.872420000000000073e+03 0.000000000000000000e+00
3.024699999999999818e+03 -3.684369999999999891e+03 0.000000000000000000e+00
3.957360000000000127e+03 2.526440000000000055e+03 3.000000000000000000e+00
4.618770000000000437e+03 2.382099999999999909e+03 2.000000000000000000e+00
-5.584079999999999927e+03 1.552210000000000036e+03 0.000000000000000000e+00
5.285750000000000455e+02 3.569650000000000091e+03 4.000000000000000000e+00
4.410039999999999964e+03 1.755440000000000055e+03 1.000000000000000000e+00
4.149409999999999854e+03 3.186309999999999945e+03 1.000000000000000000e+00
-1.364950000000000045e+03 -9.508650000000000091e+02 5.000000000000000000e+00
-1.617740000000000009e+03 -5.562600000000000364e+03 1.000000000000000000e+00
2.296699999999999818e+03 -5.764319999999999709e+03 1.000000000000000000e+00
3.493000000000000000e+03 2.514090000000000146e+03 2.000000000000000000e+00
3.774839999999999804e+02 1.258539999999999964e+03 5.000000000000000000e+00
3.515230000000000018e+03 -2.577760000000000218e+03 3.000000000000000000e+00
1.847400000000000091e+03 -3.067989999999999782e+03 4.000000000000000000e+00
-3.031510000000000218e+03 2.272480000000000018e+03 3.000000000000000000e+00
-1.875950000000000045e+03 -2.581199999999999818e+03 3.000000000000000000e+00
-2.612610000000000241e+02 -5.455439999999999600e+03 0.000000000000000000e+00
1.563279999999999973e+03 -5.907939999999999600e+03 0.000000000000000000e+00
2.300269999999999982e+03 2.148750000000000000e+03 5.000000000000000000e+00
1.183400000000000091e+03 5.410789999999999964e+03 0.000000000000000000e+00
-5.900619999999999891e+03 1.268000000000000000e+03 1.000000000000000000e+00
-4.206439999999999600e+03 -8.685280000000000200e+02 2.000000000000000000e+00
-5.955529999999999973e+02 -5.499100000000000364e+03 0.000000000000000000e+00
2.818880000000000109e+03 -1.559750000000000000e+03 4.000000000000000000e+00
3.469800000000000182e+02 6.117380000000000109e+03 0.000000000000000000e+00
1.351430000000000064e+03 -2.740360000000000127e+03 5.000000000000000000e+00
3.164130000000000109e+03 1.114299999999999955e+03 3.000000000000000000e+00
4.451479999999999563e+03 2.760300000000000182e+03 0.000000000000000000e+00
-6.101100000000000364e+03 9.401680000000000064e+02 0.000000000000000000e+00
3.164970000000000141e+02 1.270619999999999891e+03 5.000000000000000000e+00
5.873149999999999693e+01 -5.955100000000000364e+03 1.000000000000000000e+00
5.503100000000000364e+03 -2.808380000000000109e+03 0.000000000000000000e+00
2.682510000000000218e+03 4.558850000000000364e+03 2.000000000000000000e+00
2.842409999999999854e+03 2.168839999999999861e+02 5.000000000000000000e+00
-2.029849999999999909e+03 1.850769999999999982e+03 5.000000000000000000e+00
-3.597059999999999945e+03 1.412269999999999982e+03 2.000000000000000000e+00
4.738070000000000164e+02 1.244119999999999891e+03 5.000000000000000000e+00
4.325050000000000182e+03 -2.744280000000000200e+03 1.000000000000000000e+00
1.893900000000000091e+03 2.176039999999999964e+03 5.000000000000000000e+00
-5.362210000000000036e+03 -1.230930000000000064e+03 0.000000000000000000e+00
4.620319999999999709e+03 -3.349960000000000036e+03 1.000000000000000000e+00
9.414420000000000073e+02 4.005050000000000182e+03 3.000000000000000000e+00
-1.839160000000000082e+03 1.150890000000000100e+03 5.000000000000000000e+00
-4.082099999999999909e+03 4.049449999999999818e+03 0.000000000000000000e+00
2.920520000000000209e+02 -2.522960000000000036e+03 5.000000000000000000e+00
-4.861210000000000036e+03 2.433739999999999952e+02 1.000000000000000000e+00
3.620750000000000000e+03 -2.967739999999999782e+03 1.000000000000000000e+00
4.329899999999999636e+03 -3.555620000000000118e+02 3.000000000000000000e+00
-1.066869999999999891e+03 -1.139029999999999973e+03 5.000000000000000000e+00
-3.862960000000000036e+03 4.232010000000000218e+02 2.000000000000000000e+00
-3.020739999999999782e+03 -2.177929999999999836e+03 3.000000000000000000e+00
-2.721480000000000018e+03 5.258790000000000191e+02 4.000000000000000000e+00
-3.264090000000000146e+03 -5.198420000000000073e+03 1.000000000000000000e+00
-4.359000000000000000e+03 -3.660780000000000200e+03 1.000000000000000000e+00
3.441739999999999782e+03 -3.588219999999999800e+03 2.000000000000000000e+00
3.266539999999999964e+03 -5.129909999999999854e+03 1.000000000000000000e+00
-1.415700000000000045e+03 -5.853170000000000073e+03 1.000000000000000000e+00
-4.569689999999999600e+03 3.444489999999999782e+03 0.000000000000000000e+00
-2.747940000000000055e+03 -4.278239999999999782e+03 3.000000000000000000e+00
2.247940000000000055e+03 -2.134300000000000182e+03 5.000000000000000000e+00
-3.652820000000000164e+03 5.721860000000000355e+02 4.000000000000000000e+00
-4.261250000000000000e+03 -7.561130000000000564e+02 2.000000000000000000e+00
5.814920000000000073e+03 -9.763229999999999791e+02 0.000000000000000000e+00
2.855909999999999854e+03 -1.258580000000000041e+02 4.000000000000000000e+00
3.139750000000000000e+03 1.002799999999999955e+03 4.000000000000000000e+00
7.699750000000000227e+02 3.796429999999999836e+03 3.000000000000000000e+00
5.005199999999999818e+03 1.235420000000000073e+03 0.000000000000000000e+00
-9.157010000000000218e+02 -1.340119999999999891e+03 5.000000000000000000e+00
1.346839999999999918e+03 4.663180000000000291e+03 2.000000000000000000e+00
-3.722670000000000073e+03 2.066030000000000200e+03 4.000000000000000000e+00
1.490329999999999927e+03 3.965550000000000182e+03 3.000000000000000000e+00
1.389619999999999891e+03 2.542170000000000073e+03 4.000000000000000000e+00
1.664730000000000018e+03 5.145510000000000218e+03 0.000000000000000000e+00
-3.345880000000000109e+03 1.694289999999999964e+03 1.000000000000000000e+00
-1.914819999999999936e+03 5.433729999999999563e+03 2.000000000000000000e+00
-3.689380000000000109e+03 -1.882970000000000027e+03 2.000000000000000000e+00
2.548849999999999909e+03 -5.650090000000000146e+03 0.000000000000000000e+00
3.273159999999999854e+03 4.701770000000000437e+03 0.000000000000000000e+00
2.415699999999999818e+03 1.027549999999999955e+03 5.000000000000000000e+00
-4.328789999999999964e+03 1.553869999999999891e+03 2.000000000000000000e+00
-2.876460000000000036e+03 -3.061949999999999818e+03 2.000000000000000000e+00
-1.403779999999999973e+03 -3.147300000000000182e+03 4.000000000000000000e+00
5.231909999999999854e+03 2.896010000000000218e+03 0.000000000000000000e+00
3.835030000000000200e+03 -4.855920000000000073e+03 0.000000000000000000e+00
4.386399999999999636e+03 2.074130000000000109e+03 2.000000000000000000e+00
-3.637710000000000036e+03 2.047130000000000109e+03 4.000000000000000000e+00
-3.847219999999999800e+03 -3.545940000000000055e+03 0.000000000000000000e+00
4.519119999999999891e+03 3.295969999999999800e+03 1.000000000000000000e+00
-2.160900000000000091e+03 -2.280869999999999891e+03 4.000000000000000000e+00
-4.905039999999999964e+03 -1.535910000000000082e+03 3.000000000000000000e+00
4.730050000000000182e+03 3.104380000000000109e+03 0.000000000000000000e+00
-2.772619999999999891e+03 -4.446880000000000109e+03 2.000000000000000000e+00
-4.115289999999999964e+03 -6.951100000000000136e+02 2.000000000000000000e+00
3.144679999999999836e+03 -2.342090000000000146e+03 3.000000000000000000e+00
9.863400000000000318e+02 2.316489999999999782e+03 4.000000000000000000e+00
-3.961990000000000123e+02 2.246220000000000141e+02 5.000000000000000000e+00
4.097619999999999891e+03 -3.384199999999999818e+03 2.000000000000000000e+00
-3.643899999999999864e+02 -5.140289999999999964e+03 1.000000000000000000e+00
-1.554710000000000036e+03 4.483500000000000000e+03 2.000000000000000000e+00
4.805270000000000437e+03 -3.704650000000000091e+03 0.000000000000000000e+00
7.947280000000000655e+01 1.438969999999999914e+02 5.000000000000000000e+00
7.971739999999999782e+02 -1.559750000000000000e+03 5.000000000000000000e+00
4.300630000000000109e+03 -8.491879999999999882e+02 3.000000000000000000e+00
1.348869999999999891e+03 -4.253840000000000146e+03 2.000000000000000000e+00
-1.708759999999999991e+03 -2.547900000000000091e+03 4.000000000000000000e+00
-3.900789999999999964e+03 -1.511420000000000073e+03 2.000000000000000000e+00
1.873910000000000082e+03 -5.006350000000000364e+03 1.000000000000000000e+00
-4.505479999999999563e+03 2.649380000000000109e+03 0.000000000000000000e+00
3.905900000000000091e+03 4.721319999999999709e+03 0.000000000000000000e+00
3.404950000000000045e+02 5.968479999999999563e+03 0.000000000000000000e+00
5.297119999999999891e+03 -1.487420000000000073e+03 0.000000000000000000e+00
-1.235680000000000064e+03 -5.925359999999999673e+03 0.000000000000000000e+00
-2.197110000000000127e+03 2.897130000000000223e+02 5.000000000000000000e+00
2.305579999999999927e+03 -2.834429999999999836e+03 3.000000000000000000e+00
1.342009999999999991e+03 -1.822470000000000027e+03 5.000000000000000000e+00
-6.022739999999999782e+03 2.547500000000000000e+02 1.000000000000000000e+00
-3.206420000000000073e+03 3.521700000000000159e+02 4.000000000000000000e+00
-7.838719999999999573e+02 4.634789999999999964e+03 2.000000000000000000e+00
-1.427420000000000073e+03 -9.344980000000000473e+02 5.000000000000000000e+00
5.726810000000000400e+02 -4.595560000000000400e+03 3.000000000000000000e+00
1.876720000000000027e+03 -4.021659999999999854e+03 2.000000000000000000e+00
4.525819999999999709e+03 2.547179999999999836e+03 2.000000000000000000e+00
9.889349999999999454e+02 5.141109999999999673e+03 1.000000000000000000e+00
-3.705090000000000146e+02 2.406550000000000182e+03 5.000000000000000000e+00
4.515920000000000073e+03 1.981410000000000082e+03 1.000000000000000000e+00
-5.839869999999999663e+02 -3.244960000000000036e+03 3.000000000000000000e+00
-4.244670000000000073e+03 5.329690000000000509e+02 1.000000000000000000e+00
-4.853509999999999991e+02 -2.608840000000000003e+01 5.000000000000000000e+00
-5.442430000000000291e+03 8.838650000000000091e+02 0.000000000000000000e+00
3.662269999999999982e+03 2.129760000000000218e+03 2.000000000000000000e+00
-9.415570000000000164e+02 -2.533500000000000000e+03 5.000000000000000000e+00
-1.987949999999999875e+02 4.643000000000000000e+03 2.000000000000000000e+00
8.665519999999999357e+01 -3.426940000000000055e+03 4.000000000000000000e+00
4.564600000000000364e+03 -3.612820000000000164e+03 0.000000000000000000e+00
2.617380000000000109e+03 3.654889999999999873e+03 2.000000000000000000e+00
-2.908969999999999800e+03 2.891719999999999800e+03 2.000000000000000000e+00
-3.344199999999999818e+03 3.111090000000000146e+03 2.000000000000000000e+00
4.463340000000000146e+03 -3.777929999999999836e+03 0.000000000000000000e+00
-2.115550000000000182e+03 3.161679999999999836e+03 4.000000000000000000e+00
-4.203380000000000109e+03 4.671199999999999818e+03 0.000000000000000000e+00
1.083069999999999936e+03 -1.989940000000000055e+03 5.000000000000000000e+00
-3.508039999999999736e+02 -1.230609999999999900e+03 5.000000000000000000e+00
-3.469579999999999927e+03 2.743280000000000200e+03 1.000000000000000000e+00
2.552969999999999800e+03 -1.758710000000000036e+03 5.000000000000000000e+00
-7.699670000000000414e+01 4.711520000000000437e+03 0.000000000000000000e+00
-2.316389999999999873e+03 5.800250000000000000e+03 0.000000000000000000e+00
1.152450000000000045e+02 -2.155300000000000182e+03 5.000000000000000000e+00
3.463119999999999891e+03 -1.799390000000000100e+03 2.000000000000000000e+00
-4.699920000000000073e+03 -3.428530000000000200e+03 0.000000000000000000e+00
5.375239999999999782e+03 -1.488720000000000027e+03 0.000000000000000000e+00
-1.698809999999999945e+03 6.072050000000000409e+02 5.000000000000000000e+00
4.306449999999999818e+03 -2.167159999999999854e+03 2.000000000000000000e+00
1.118279999999999973e+03 -3.676989999999999782e+03 3.000000000000000000e+00
-2.087710000000000036e+03 -1.478519999999999982e+03 5.000000000000000000e+00
-4.131699999999999818e+03 7.783119999999999550e+01 2.000000000000000000e+00
-1.428559999999999945e+03 -1.409549999999999955e+03 5.000000000000000000e+00
6.137779999999999745e+03 1.088680000000000064e+03 0.000000000000000000e+00
2.738059999999999945e+03 -3.083699999999999974e+01 4.000000000000000000e+00
1.710259999999999991e+03 -1.420029999999999973e+03 5.000000000000000000e+00
5.799160000000000537e+02 5.948859999999999673e+03 0.000000000000000000e+00
1.446460000000000036e+03 2.564750000000000000e+03 4.000000000000000000e+00
-1.299250000000000000e+03 -8.122050000000000409e+02 5.000000000000000000e+00
-2.832849999999999909e+03 -5.216550000000000182e+03 0.000000000000000000e+00
1.982619999999999891e+03 3.249510000000000218e+02 5.000000000000000000e+00
-4.803140000000000327e+03 3.742280000000000200e+03 0.000000000000000000e+00
3.481610000000000127e+03 -1.278079999999999927e+03 3.000000000000000000e+00
1.244809999999999945e+03 -2.917280000000000200e+03 3.000000000000000000e+00
2.626880000000000109e+03 2.172110000000000127e+02 5.000000000000000000e+00
-2.991899999999999977e+02 -5.320649999999999636e+03 0.000000000000000000e+00
2.568389999999999873e+03 1.376529999999999973e+03 4.000000000000000000e+00
-3.558420000000000073e+03 -3.366420000000000073e+03 0.000000000000000000e+00
-4.137529999999999745e+03 4.222829999999999927e+03 0.000000000000000000e+00
-3.393789999999999964e+03 4.081440000000000055e+03 2.000000000000000000e+00
-1.377539999999999964e+03 -3.431820000000000164e+03 3.000000000000000000e+00
-1.198559999999999945e+03 -4.491529999999999745e+03 3.000000000000000000e+00
-1.760670000000000073e+03 -2.505550000000000182e+03 4.000000000000000000e+00
-3.074760000000000218e+03 3.730690000000000055e+03 2.000000000000000000e+00
1.689279999999999973e+02 4.312390000000000327e+03 2.000000000000000000e+00
4.104109999999999673e+03 -2.445820000000000164e+03 2.000000000000000000e+00
-3.970920000000000073e+03 4.726050000000000182e+03 0.000000000000000000e+00
-1.344680000000000064e+03 2.919440000000000055e+03 4.000000000000000000e+00
-5.023630000000000109e+03 -1.290789999999999964e+03 2.000000000000000000e+00
-2.137250000000000000e+03 5.744090000000000146e+03 1.000000000000000000e+00
-3.684019999999999982e+03 3.417329999999999927e+03 1.000000000000000000e+00
1.002970000000000027e+03 2.822650000000000091e+03 4.000000000000000000e+00
-1.819920000000000073e+03 4.335029999999999859e+02 5.000000000000000000e+00
-3.898610000000000127e+03 4.405430000000000291e+03 0.000000000000000000e+00
2.207220000000000084e+02 8.049289999999999736e+02 5.000000000000000000e+00
3.252029999999999745e+02 4.667880000000000109e+03 2.000000000000000000e+00
5.247680000000000291e+03 2.825150000000000091e+03 0.000000000000000000e+00
-6.090520000000000437e+03 2.394180000000000064e+02 0.000000000000000000e+00
9.950439999999999827e+02 -5.761559999999999491e+02 5.000000000000000000e+00
-4.812110000000000127e+02 -5.543739999999999782e+03 0.000000000000000000e+00
-2.402039999999999964e+03 2.587210000000000036e+03 2.000000000000000000e+00
-1.761369999999999891e+03 4.638349999999999795e+02 5.000000000000000000e+00
-2.550670000000000073e+03 4.816239999999999782e+03 0.000000000000000000e+00
-2.219099999999999909e+03 -2.267439999999999998e+02 5.000000000000000000e+00
-2.843650000000000091e+03 4.098199999999999818e+03 1.000000000000000000e+00
-2.238880000000000109e+03 1.459319999999999936e+03 4.000000000000000000e+00
-2.372839999999999918e+02 4.675939999999999600e+03 2.000000000000000000e+00
4.139580000000000268e+02 2.157349999999999909e+03 5.000000000000000000e+00
4.263939999999999600e+03 1.215230000000000018e+03 2.000000000000000000e+00
5.130850000000000364e+03 -2.782440000000000055e+03 0.000000000000000000e+00
-5.165810000000000173e+02 -4.365310000000000400e+03 2.000000000000000000e+00
1.406779999999999973e+03 6.074329999999999927e+03 1.000000000000000000e+00
3.148320000000000164e+03 -5.368090000000000146e+03 0.000000000000000000e+00
2.927429999999999836e+03 3.266720000000000255e+02 4.000000000000000000e+00
-2.655219999999999800e+03 4.450640000000000327e+03 1.000000000000000000e+00
1.781299999999999955e+03 1.343259999999999991e+03 5.000000000000000000e+00
-1.402720000000000027e+03 2.703739999999999782e+03 4.000000000000000000e+00
2.925639999999999873e+03 2.994019999999999982e+03 3.000000000000000000e+00
-3.237829999999999927e+03 3.049449999999999818e+03 3.000000000000000000e+00
4.272370000000000090e+01 -5.200019999999999527e+02 5.000000000000000000e+00
-3.487860000000000127e+03 3.842610000000000127e+03 2.000000000000000000e+00
5.584819999999999709e+03 1.246710000000000065e+02 0.000000000000000000e+00
1.748740000000000009e+03 -4.487750000000000000e+03 1.000000000000000000e+00
-2.853039999999999964e+03 -4.066849999999999909e+03 1.000000000000000000e+00
3.602260000000000218e+03 -4.402489999999999782e+03 1.000000000000000000e+00
-4.389289999999999964e+03 2.724469999999999800e+03 2.000000000000000000e+00
-5.415239999999999782e+03 2.825269999999999982e+03 1.000000000000000000e+00
3.417090000000000146e+03 -1.371009999999999991e+03 3.000000000000000000e+00
-2.498519999999999982e+03 -3.532469999999999800e+03 2.000000000000000000e+00
5.567470000000000255e+03 1.853720000000000141e+02 0.000000000000000000e+00
-1.042970000000000027e+03 -4.415630000000000109e+03 3.000000000000000000e+00
2.164300000000000182e+03 -1.592400000000000091e+03 5.000000000000000000e+00
-1.900470000000000027e+03 -1.893980000000000018e+03 5.000000000000000000e+00
-2.630369999999999891e+03 4.425230000000000246e+02 5.000000000000000000e+00
3.347940000000000055e+03 -3.572940000000000055e+03 2.000000000000000000e+00
-5.285460000000000036e+03 1.727599999999999909e+03 0.000000000000000000e+00
2.614070000000000164e+03 4.049389999999999873e+03 1.000000000000000000e+00
7.161380000000000337e+02 5.243700000000000045e+02 5.000000000000000000e+00
-2.694199999999999818e+03 -3.673340000000000146e+03 0.000000000000000000e+00
5.579789999999999964e+03 -8.278210000000000264e+02 0.000000000000000000e+00
-1.831819999999999879e+02 2.568250000000000000e+03 4.000000000000000000e+00
3.172159999999999854e+03 -1.030400000000000091e+03 3.000000000000000000e+00
2.131940000000000055e+03 -3.990969999999999800e+03 2.000000000000000000e+00
2.807039999999999964e+03 3.437969999999999800e+03 2.000000000000000000e+00
4.630020000000000437e+03 -1.292420000000000073e+03 0.000000000000000000e+00
4.719260000000000218e+03 -3.041550000000000182e+03 0.000000000000000000e+00
-5.163170000000000073e+03 1.246660000000000082e+03 1.000000000000000000e+00
3.938789999999999964e+03 -7.142419999999999618e+02 2.000000000000000000e+00
-4.217069999999999709e+03 3.533780000000000200e+03 1.000000000000000000e+00
-3.225519999999999982e+03 -4.859750000000000000e+03 1.000000000000000000e+00
5.738450000000000273e+02 3.468539999999999964e+03 4.000000000000000000e+00
-2.305119999999999891e+03 -3.076980000000000018e+03 3.000000000000000000e+00
-1.419619999999999891e+03 4.325520000000000437e+03 1.000000000000000000e+00
1.882829999999999927e+03 1.885369999999999891e+03 4.000000000000000000e+00
2.565190000000000055e+03 -3.788440000000000055e+03 2.000000000000000000e+00
-2.549890000000000043e+02 -1.233859999999999900e+03 5.000000000000000000e+00
-4.859369999999999891e+03 2.853539999999999964e+03 0.000000000000000000e+00
5.702539999999999964e+03 2.579630000000000109e+03 0.000000000000000000e+00
-5.361340000000000146e+03 -2.129219999999999800e+03 1.000000000000000000e+00
-1.578170000000000073e+03 -3.212900000000000091e+03 3.000000000000000000e+00
1.364930000000000064e+03 -2.086480000000000018e+03 5.000000000000000000e+00
-2.064409999999999854e+03 8.905430000000000064e+02 5.000000000000000000e+00
-1.541390000000000100e+03 -2.686010000000000218e+03 4.000000000000000000e+00
-2.992309999999999945e+03 2.821630000000000109e+03 2.000000000000000000e+00
1.238529999999999973e+03 -3.870309999999999945e+03 2.000000000000000000e+00
2.690250000000000000e+03 -3.930590000000000146e+03 1.000000000000000000e+00
-2.146529999999999916e+02 -3.615150000000000091e+03 4.000000000000000000e+00
1.703029999999999973e+03 -2.967269999999999982e+03 4.000000000000000000e+00
-1.295059999999999945e+03 -9.636710000000000491e+02 5.000000000000000000e+00
1.818559999999999945e+03 -4.248409999999999854e+03 1.000000000000000000e+00
-1.261970000000000027e+03 1.020990000000000009e+03 5.000000000000000000e+00
3.597449999999999818e+03 3.673030000000000200e+03 2.000000000000000000e+00
-2.147679999999999836e+03 -2.605820000000000164e+03 4.000000000000000000e+00
-9.737720000000000198e+01 2.494570000000000164e+03 5.000000000000000000e+00
5.517229999999999563e+03 1.853839999999999918e+03 1.000000000000000000e+00
-1.989480000000000075e+02 5.248880000000000109e+03 1.000000000000000000e+00
-4.817899999999999636e+03 -6.939329999999999927e+02 2.000000000000000000e+00
-1.256250000000000000e+03 -4.657189999999999600e+03 2.000000000000000000e+00
-1.229009999999999991e+03 -1.940220000000000027e+03 5.000000000000000000e+00
-1.579970000000000027e+03 -1.170480000000000018e+03 5.000000000000000000e+00
-3.479639999999999873e+03 -2.189380000000000109e+03 3.000000000000000000e+00
2.949670000000000073e+03 -2.782670000000000073e+03 2.000000000000000000e+00
1.918500000000000000e+03 4.592550000000000182e+03 2.000000000000000000e+00
-1.320400000000000091e+03 -2.245619999999999891e+03 5.000000000000000000e+00
-5.124979999999999563e+03 -2.748570000000000164e+03 0.000000000000000000e+00
-3.367340000000000146e+03 -2.107530000000000200e+03 2.000000000000000000e+00
5.676199999999999818e+03 -6.282910000000000537e+02 2.000000000000000000e+00
3.061159999999999854e+03 2.294849999999999909e+03 2.000000000000000000e+00
3.368019999999999982e+03 2.359000000000000057e+02 4.000000000000000000e+00
5.114949999999999818e+03 -2.893659999999999854e+03 1.000000000000000000e+00
-1.801829999999999927e+03 2.273019999999999925e+02 5.000000000000000000e+00
2.244130000000000109e+02 -5.566090000000000146e+03 0.000000000000000000e+00
3.374909999999999854e+02 -4.803649999999999636e+03 0.000000000000000000e+00
2.862500000000000000e+03 2.113300000000000182e+03 4.000000000000000000e+00
-3.754929999999999836e+03 4.321649999999999636e+03 1.000000000000000000e+00
2.385550000000000068e+02 -3.664699999999999818e+03 3.000000000000000000e+00
2.403969999999999800e+03 -4.499600000000000364e+03 2.000000000000000000e+00
4.621340000000000146e+03 2.088039999999999964e+03 1.000000000000000000e+00
4.097539999999999964e+03 2.575219999999999800e+03 2.000000000000000000e+00
8.997409999999999854e+02 -2.425809999999999945e+03 5.000000000000000000e+00
-3.738070000000000164e+03 2.791409999999999854e+03 2.000000000000000000e+00
2.296289999999999964e+03 1.380369999999999891e+03 4.000000000000000000e+00
-5.013529999999999745e+03 2.830730000000000018e+03 2.000000000000000000e+00
8.082369999999999663e+02 4.282449999999999818e+03 2.000000000000000000e+00
7.022569999999999482e+02 -4.811050000000000182e+03 2.000000000000000000e+00
8.282989999999999782e+02 -2.440639999999999873e+03 5.000000000000000000e+00
-4.981840000000000259e+02 4.292260000000000218e+03 2.000000000000000000e+00
2.514409999999999854e+03 -4.966340000000000146e+03 2.000000000000000000e+00
-2.530449999999999818e+03 -4.169319999999999709e+03 0.000000000000000000e+00
-3.212329999999999927e+03 -1.083059999999999945e+03 2.000000000000000000e+00
-9.550720000000000027e+02 9.405510000000000446e+02 5.000000000000000000e+00
1.225750000000000028e+02 5.596820000000000164e+02 5.000000000000000000e+00
-4.319399999999999636e+03 1.854529999999999973e+03 3.000000000000000000e+00
-1.545060000000000002e+02 4.815199999999999818e+03 1.000000000000000000e+00
3.869989999999999782e+03 -1.518230000000000018e+03 2.000000000000000000e+00
5.143340000000000146e+03 2.486630000000000109e+03 0.000000000000000000e+00
-1.723890000000000100e+03 1.499009999999999991e+03 5.000000000000000000e+00
-2.057309999999999945e+03 -5.381390000000000327e+03 0.000000000000000000e+00
-4.300699999999999818e+03 -1.817519999999999982e+03 2.000000000000000000e+00
5.160279999999999745e+03 2.932760000000000218e+03 0.000000000000000000e+00
-2.342670000000000073e+03 4.300789999999999964e+03 1.000000000000000000e+00
4.338069999999999709e+03 3.252789999999999964e+02 2.000000000000000000e+00
4.942220000000000255e+03 3.015250000000000000e+03 0.000000000000000000e+00
1.845910000000000082e+03 -2.567900000000000091e+03 4.000000000000000000e+00
-4.919929999999999950e+02 6.061140000000000327e+03 0.000000000000000000e+00
3.649840000000000146e+03 -3.257489999999999782e+03 2.000000000000000000e+00
-2.887909999999999854e+03 -2.579489999999999782e+03 4.000000000000000000e+00
-1.053920000000000073e+03 2.920420000000000073e+03 4.000000000000000000e+00
-5.322659999999999854e+03 -1.225839999999999918e+03 1.000000000000000000e+00
-8.662050000000000409e+02 5.875840000000000146e+03 1.000000000000000000e+00
-3.759949999999999818e+03 3.943619999999999891e+03 2.000000000000000000e+00
2.699039999999999964e+03 5.494590000000000146e+03 0.000000000000000000e+00
-3.523320000000000164e+03 -1.555210000000000036e+03 2.000000000000000000e+00
1.395339999999999918e+03 -5.169550000000000182e+03 2.000000000000000000e+00
-1.127039999999999964e+03 -3.912750000000000000e+03 2.000000000000000000e+00
1.152109999999999900e+03 8.780789999999999509e+02 5.000000000000000000e+00
3.024619999999999891e+03 1.744640000000000100e+03 4.000000000000000000e+00
-1.392009999999999934e+02 4.996869999999999891e+03 3.000000000000000000e+00
-1.557220000000000027e+03 3.789210000000000036e+03 1.000000000000000000e+00
-5.371600000000000364e+03 1.937609999999999900e+03 0.000000000000000000e+00
3.106239999999999782e+03 -4.539350000000000364e+03 0.000000000000000000e+00
4.592520000000000095e+02 -4.259979999999999563e+03 2.000000000000000000e+00
1.441130000000000109e+03 -5.929979999999999563e+03 1.000000000000000000e+00
1.868680000000000064e+03 -3.449949999999999818e+03 3.000000000000000000e+00
6.127110000000000127e+02 -2.432210000000000036e+03 5.000000000000000000e+00
-4.789319999999999709e+03 -3.868949999999999818e+03 0.000000000000000000e+00
3.989079999999999927e+03 4.783949999999999818e+03 0.000000000000000000e+00
-1.436630000000000109e+03 -4.056089999999999804e+02 5.000000000000000000e+00
-2.789849999999999909e+03 1.986130000000000109e+03 4.000000000000000000e+00
-5.814010000000000218e+03 1.755759999999999934e+02 1.000000000000000000e+00
-3.249030000000000200e+03 -6.545639999999999645e+02 4.000000000000000000e+00
8.984680000000000888e+00 2.767930000000000064e+02 5.000000000000000000e+00
-1.012349999999999994e+02 -5.962329999999999927e+03 2.000000000000000000e+00
-3.554590000000000146e+03 1.953519999999999982e+03 2.000000000000000000e+00
4.646289999999999964e+03 -8.727400000000000091e+02 1.000000000000000000e+00
-6.836230000000000473e+02 1.961940000000000055e+03 5.000000000000000000e+00
3.244860000000000127e+03 3.479099999999999909e+03 3.000000000000000000e+00
-5.848409999999999854e+03 8.055240000000000009e+02 0.000000000000000000e+00
-3.815690000000000168e+02 4.664579999999999927e+03 1.000000000000000000e+00
-2.787139999999999873e+03 -1.121940000000000055e+03 5.000000000000000000e+00
5.914249999999999545e+02 6.114069999999999709e+03 0.000000000000000000e+00
-1.592339999999999918e+03 -4.906569999999999709e+03 1.000000000000000000e+00
-1.525639999999999930e+02 -4.320800000000000182e+03 2.000000000000000000e+00
2.331789999999999964e+03 -3.925230000000000018e+03 2.000000000000000000e+00
3.288750000000000000e+03 3.623880000000000109e+03 1.000000000000000000e+00
2.367780000000000200e+03 1.924319999999999936e+03 5.000000000000000000e+00
-6.757590000000000146e+02 -1.979160000000000082e+03 5.000000000000000000e+00
8.841620000000000346e+01 -4.580770000000000437e+03 2.000000000000000000e+00
5.285539999999999964e+03 -2.363340000000000032e+02 1.000000000000000000e+00
-8.788780000000000427e+02 4.012460000000000036e+03 3.000000000000000000e+00
1.920859999999999900e+03 7.129829999999999472e+02 5.000000000000000000e+00
1.462390000000000100e+03 -2.889059999999999945e+03 4.000000000000000000e+00
-5.198520000000000437e+03 2.931239999999999782e+03 0.000000000000000000e+00
5.642869999999999891e+03 3.032620000000000005e+02 0.000000000000000000e+00
-5.768149999999999636e+03 -7.169600000000000364e+02 0.000000000000000000e+00
-8.112340000000000373e+02 4.654000000000000000e+03 2.000000000000000000e+00
2.943309999999999945e+03 3.158460000000000036e+03 3.000000000000000000e+00
-2.126630000000000109e+03 4.441420000000000073e+03 3.000000000000000000e+00
3.773940000000000055e+03 -1.482480000000000018e+03 3.000000000000000000e+00
-3.486600000000000250e+02 5.211020000000000437e+03 2.000000000000000000e+00
-3.551869999999999891e+03 2.510489999999999782e+03 2.000000000000000000e+00
-3.766429999999999836e+03 -2.312419999999999902e+02 2.000000000000000000e+00
-1.009559999999999945e+03 1.344589999999999918e+03 5.000000000000000000e+00
6.890099999999999909e+02 -3.093760000000000218e+03 4.000000000000000000e+00
4.611880000000000109e+03 4.175260000000000218e+03 0.000000000000000000e+00
-5.157400000000000091e+02 3.877099999999999909e+03 3.000000000000000000e+00
-5.289750000000000000e+03 -5.579610000000000127e+02 1.000000000000000000e+00
3.715789999999999964e+03 1.753950000000000045e+03 3.000000000000000000e+00
9.670869999999999891e+02 -2.655190000000000055e+03 5.000000000000000000e+00
5.255500000000000000e+03 1.778910000000000082e+03 1.000000000000000000e+00
-5.438159999999999854e+03 -2.061500000000000057e+02 2.000000000000000000e+00
-1.052779999999999973e+03 3.950929999999999836e+03 2.000000000000000000e+00
6.227920000000000073e+03 -7.114030000000000200e+02 0.000000000000000000e+00
-9.407459999999999809e+02 5.106720000000000255e+03 1.000000000000000000e+00
-5.042200000000000273e+02 -5.038349999999999795e+02 5.000000000000000000e+00
-1.059279999999999973e+03 3.441679999999999836e+03 4.000000000000000000e+00
3.491309999999999945e+03 -4.441579999999999927e+03 1.000000000000000000e+00
-3.111369999999999891e+03 -5.207640000000000327e+03 0.000000000000000000e+00
4.166810000000000400e+03 9.109869999999999663e+02 3.000000000000000000e+00
-4.774750000000000000e+03 3.012360000000000127e+03 1.000000000000000000e+00
-3.138400000000000091e+03 5.315819999999999709e+03 0.000000000000000000e+00
-4.664560000000000400e+03 2.655860000000000127e+03 0.000000000000000000e+00
2.927579999999999927e+03 -3.970469999999999800e+03 2.000000000000000000e+00
2.902810000000000059e+02 5.723680000000000291e+03 2.000000000000000000e+00
-3.365360000000000127e+03 -2.492539999999999964e+03 3.000000000000000000e+00
-1.668279999999999973e+03 4.568979999999999563e+03 0.000000000000000000e+00
-1.903460000000000036e+03 -5.201199999999999818e+03 1.000000000000000000e+00
2.692500000000000000e+03 1.290730000000000018e+03 5.000000000000000000e+00
1.850079999999999927e+03 -3.530769999999999982e+03 4.000000000000000000e+00
5.937699999999999818e+03 2.074630000000000109e+03 0.000000000000000000e+00
2.607780000000000200e+02 -1.585170000000000073e+03 5.000000000000000000e+00
-2.295760000000000218e+03 -1.864109999999999900e+03 4.000000000000000000e+00
-3.432250000000000000e+03 -4.840029999999999745e+03 0.000000000000000000e+00
2.718519999999999982e+03 1.225019999999999982e+03 3.000000000000000000e+00
1.751920000000000073e+03 -4.970859999999999673e+03 0.000000000000000000e+00
-4.627829999999999927e+03 -1.262539999999999964e+03 1.000000000000000000e+00
-2.298099999999999909e+03 -4.484359999999999673e+03 2.000000000000000000e+00
-5.703010000000000218e+03 2.816979999999999791e+02 2.000000000000000000e+00
2.806820000000000164e+03 -3.892559999999999945e+03 3.000000000000000000e+00
4.272909999999999854e+03 6.132849999999999682e+02 2.000000000000000000e+00
-4.523670000000000073e+03 7.805890000000000555e+02 0.000000000000000000e+00
3.727269999999999982e+03 -1.128450000000000045e+03 2.000000000000000000e+00
4.453819999999999709e+03 -2.514789999999999964e+03 3.000000000000000000e+00
-3.861789999999999964e+03 -2.804130000000000109e+03 1.000000000000000000e+00
-9.766589999999999918e+02 -2.226970000000000027e+02 5.000000000000000000e+00
1.844490000000000123e+02 -3.896260000000000218e+03 2.000000000000000000e+00
-1.610839999999999918e+03 1.537220000000000027e+03 5.000000000000000000e+00
-4.861590000000000146e+03 2.573010000000000218e+03 1.000000000000000000e+00
-3.636869999999999891e+03 4.217369999999999891e+03 0.000000000000000000e+00
3.990979999999999706e+01 3.261360000000000241e+02 5.000000000000000000e+00
-2.898420000000000073e+03 2.817869999999999777e+02 5.000000000000000000e+00
-3.459670000000000073e+03 -3.689829999999999927e+03 2.000000000000000000e+00
3.230030000000000200e+03 -4.993390000000000327e+03 0.000000000000000000e+00
-4.533069999999999709e+03 -1.820819999999999936e+03 2.000000000000000000e+00
-2.818219999999999800e+03 -1.705619999999999891e+03 5.000000000000000000e+00
2.647519999999999982e+03 -2.962539999999999964e+03 3.000000000000000000e+00
-2.133849999999999909e+03 -2.229789999999999964e+03 4.000000000000000000e+00
-4.219810000000000400e+03 3.696280000000000200e+03 0.000000000000000000e+00
1.463180000000000064e+03 -4.341439999999999600e+03 2.000000000000000000e+00
-4.240939999999999600e+03 3.682960000000000036e+03 1.000000000000000000e+00
-1.813019999999999982e+03 -1.287250000000000000e+03 5.000000000000000000e+00
4.248770000000000437e+03 2.951559999999999945e+03 2.000000000000000000e+00
-4.243680000000000291e+03 -6.399240000000000350e+01 2.000000000000000000e+00
1.278680000000000064e+03 4.801789999999999964e+03 1.000000000000000000e+00
3.216650000000000091e+03 -3.073690000000000282e+02 3.000000000000000000e+00
-4.798430000000000291e+03 2.827590000000000146e+03 1.000000000000000000e+00
-5.490979999999999563e+03 -1.981579999999999927e+03 1.000000000000000000e+00
-4.648349999999999795e+02 1.041200000000000045e+03 5.000000000000000000e+00
4.646319999999999709e+03 -2.251070000000000164e+03 1.000000000000000000e+00
4.213310000000000400e+03 2.563960000000000036e+03 2.000000000000000000e+00
-2.474170000000000073e+03 -5.060359999999999673e+03 2.000000000000000000e+00
9.403799999999999955e+02 7.872910000000000537e+02 5.000000000000000000e+00
-1.925670000000000073e+03 -1.259849999999999909e+03 5.000000000000000000e+00
6.799450000000000500e+02 -3.091429999999999836e+03 4.000000000000000000e+00
2.027839999999999918e+03 -4.494180000000000291e+03 2.000000000000000000e+00
3.330769999999999982e+02 6.110369999999999891e+03 0.000000000000000000e+00
-1.863650000000000091e+03 3.319420000000000073e+03 3.000000000000000000e+00
-3.420869999999999891e+03 -3.018750000000000000e+03 3.000000000000000000e+00
3.713510000000000218e+03 -1.230200000000000045e+03 3.000000000000000000e+00
-2.514380000000000109e+03 3.193469999999999800e+03 3.000000000000000000e+00
-3.881340000000000146e+03 2.460579999999999927e+03 1.000000000000000000e+00
4.596449999999999818e+03 -1.818480000000000018e+03 2.000000000000000000e+00
-6.237840000000000146e+03 9.983759999999999479e+01 0.000000000000000000e+00
2.005970000000000027e+03 -5.990810000000000173e+02 5.000000000000000000e+00
-3.727050000000000182e+03 -3.941800000000000182e+03 2.000000000000000000e+00
-5.425579999999999927e+03 2.614469999999999800e+03 0.000000000000000000e+00
5.135270000000000437e+03 -3.925129999999999768e+02 1.000000000000000000e+00
-3.917289999999999964e+03 -2.030910000000000082e+03 3.000000000000000000e+00
5.148210000000000036e+03 -1.094619999999999891e+03 2.000000000000000000e+00
-3.053429999999999836e+03 3.081940000000000055e+03 2.000000000000000000e+00
-2.108769999999999982e+03 -2.005029999999999973e+03 4.000000000000000000e+00
4.351130000000000109e+03 -9.315380000000000109e+02 2.000000000000000000e+00
2.770059999999999945e+03 2.057260000000000218e+03 2.000000000000000000e+00
2.744889999999999873e+03 1.228220000000000027e+03 3.000000000000000000e+00
1.679069999999999936e+03 3.828460000000000036e+02 5.000000000000000000e+00
1.863449999999999989e+02 -3.061429999999999836e+03 5.000000000000000000e+00
-7.392390000000000327e+02 8.861000000000000227e+02 5.000000000000000000e+00
-3.533629999999999995e+02 -6.060810000000000400e+03 0.000000000000000000e+00
-3.083539999999999964e+03 3.654590000000000146e+03 1.000000000000000000e+00
-2.357949999999999818e+03 -5.746779999999999745e+03 0.000000000000000000e+00
-5.455579999999999927e+03 -7.700639999999999645e+02 0.000000000000000000e+00
4.469819999999999709e+03 2.086409999999999911e+02 2.000000000000000000e+00
-3.879590000000000146e+03 2.979239999999999782e+03 2.000000000000000000e+00
5.567619999999999891e+03 -1.348279999999999973e+03 0.000000000000000000e+00
-1.357089999999999918e+03 4.370890000000000327e+03 3.000000000000000000e+00
3.554619999999999891e+03 4.333050000000000182e+03 0.000000000000000000e+00
4.486060000000000400e+03 2.955449999999999818e+03 2.000000000000000000e+00
2.362079999999999927e+03 -3.622630000000000109e+03 2.000000000000000000e+00
2.973599999999999909e+03 -2.616300000000000182e+03 3.000000000000000000e+00
3.648050000000000182e+03 -2.621340000000000146e+03 1.000000000000000000e+00
7.323369999999999891e+01 2.007230000000000018e+03 5.000000000000000000e+00
-2.097500000000000000e+03 -1.878420000000000073e+03 4.000000000000000000e+00
-3.187110000000000127e+03 -2.283489999999999782e+03 2.000000000000000000e+00
5.465199999999999818e+03 1.965309999999999945e+03 0.000000000000000000e+00
1.909210000000000036e+03 -3.547360000000000127e+03 4.000000000000000000e+00
-1.425390000000000100e+03 6.082510000000000218e+03 0.000000000000000000e+00
-5.040460000000000036e+03 1.641779999999999973e+03 0.000000000000000000e+00
-3.885590000000000259e+02 -5.477750000000000000e+03 0.000000000000000000e+00
-5.609399999999999636e+03 1.470349999999999909e+03 0.000000000000000000e+00
2.695289999999999964e+03 -3.964199999999999818e+03 2.000000000000000000e+00
-2.476929999999999836e+03 1.933019999999999982e+03 4.000000000000000000e+00
-2.317489999999999782e+03 4.255020000000000437e+03 1.000000000000000000e+00
-9.706330000000000382e+02 1.377289999999999964e+03 5.000000000000000000e+00
-4.728510000000000218e+03 -7.407580000000000382e+02 2.000000000000000000e+00
-3.069130000000000109e+03 2.342969999999999800e+03 3.000000000000000000e+00
-1.555539999999999964e+03 4.755140000000000327e+03 1.000000000000000000e+00
-6.131810000000000400e+03 -7.645879999999999654e+02 0.000000000000000000e+00
1.021450000000000045e+03 2.638329999999999927e+03 4.000000000000000000e+00
5.895700000000000500e+02 6.163890000000000327e+03 0.000000000000000000e+00
2.391529999999999845e+01 -4.701079999999999927e+03 1.000000000000000000e+00
-4.632470000000000255e+03 -7.571910000000000309e+02 2.000000000000000000e+00
8.886219999999999573e+02 -2.598179999999999836e+03 5.000000000000000000e+00
-5.902539999999999964e+03 -1.746059999999999945e+03 0.000000000000000000e+00
1.929599999999999909e+03 -3.467800000000000182e+03 2.000000000000000000e+00
-2.727239999999999782e+03 -4.737739999999999782e+03 0.000000000000000000e+00
3.270789999999999964e+03 1.246549999999999955e+03 5.000000000000000000e+00
1.106970000000000027e+03 3.251179999999999836e+03 4.000000000000000000e+00
-9.748550000000000182e+01 -5.668520000000000437e+03 2.000000000000000000e+00
5.077380000000000109e+03 -3.876410000000000196e+02 0.000000000000000000e+00
5.004060000000000059e+02 2.085570000000000164e+03 5.000000000000000000e+00
-5.603250000000000000e+03 -4.283059999999999832e+02 1.000000000000000000e+00
-4.026480000000000018e+03 3.361949999999999818e+03 1.000000000000000000e+00
4.476579999999999927e+03 -4.205859999999999673e+03 2.000000000000000000e+00
-3.174300000000000068e+02 -1.834740000000000009e+03 5.000000000000000000e+00
4.023750000000000000e+03 4.280500000000000000e+03 1.000000000000000000e+00
1.068190000000000055e+03 -4.351510000000000218e+03 2.000000000000000000e+00
4.750600000000000364e+03 2.869110000000000127e+03 2.000000000000000000e+00
5.293920000000000073e+03 -2.199690000000000055e+03 1.000000000000000000e+00
-7.321939999999999600e+02 2.175769999999999982e+03 5.000000000000000000e+00
-4.194350000000000364e+03 -1.922430000000000064e+03 2.000000000000000000e+00
3.244010000000000218e+03 1.818049999999999955e+03 3.000000000000000000e+00
3.725910000000000082e+02 -1.304430000000000064e+03 5.000000000000000000e+00
-5.357490000000000236e+02 -1.658609999999999900e+03 5.000000000000000000e+00
-2.616050000000000182e+03 -1.513190000000000055e+03 4.000000000000000000e+00
2.981449999999999818e+03 5.109200000000000159e+02 4.000000000000000000e+00
4.423949999999999818e+03 -3.109449999999999818e+03 0.000000000000000000e+00
2.603940000000000055e+03 -1.101220000000000027e+03 4.000000000000000000e+00
2.325469999999999800e+03 1.169910000000000082e+03 5.000000000000000000e+00
3.530400000000000091e+03 -7.194959999999999809e+02 2.000000000000000000e+00
5.026590000000000146e+03 -1.418269999999999982e+03 0.000000000000000000e+00
-1.155099999999999909e+03 -4.339409999999999854e+03 2.000000000000000000e+00
-2.032640000000000100e+03 -4.397390000000000327e+03 0.000000000000000000e+00
3.001050000000000182e+03 4.029789999999999964e+03 0.000000000000000000e+00
2.553150000000000091e+03 -1.260680000000000064e+03 4.000000000000000000e+00
1.250539999999999964e+03 -3.835539999999999964e+03 2.000000000000000000e+00
-4.699939999999999600e+03 -2.415500000000000000e+03 0.000000000000000000e+00
5.915199999999999818e+03 5.835080000000000382e+02 0.000000000000000000e+00
-1.405529999999999973e+03 -4.241759999999999877e+02 5.000000000000000000e+00
3.517349999999999909e+03 -4.866899999999999636e+03 0.000000000000000000e+00
-4.009820000000000164e+03 4.017630000000000109e+03 0.000000000000000000e+00
1.911019999999999982e+03 -1.451650000000000091e+03 5.000000000000000000e+00
4.992470000000000141e+02 -1.583690000000000055e+03 5.000000000000000000e+00
2.213080000000000069e+01 5.562409999999999854e+03 0.000000000000000000e+00
-3.817670000000000073e+03 -8.620610000000000355e+02 2.000000000000000000e+00
4.173990000000000009e+02 -4.975399999999999636e+03 0.000000000000000000e+00
-9.728740000000000521e+01 -5.580300000000000182e+03 0.000000000000000000e+00
3.268300000000000182e+03 -1.545229999999999961e+02 3.000000000000000000e+00
-4.730699999999999818e+03 -7.034180000000000064e+02 2.000000000000000000e+00
4.382039999999999964e+03 -4.066360000000000127e+03 1.000000000000000000e+00
1.091029999999999973e+03 -2.751460000000000036e+03 4.000000000000000000e+00
-1.973880000000000109e+03 -3.483239999999999782e+03 2.000000000000000000e+00
-1.104619999999999891e+03 -1.142799999999999955e+03 5.000000000000000000e+00
-1.528150000000000091e+03 -2.997889999999999873e+03 4.000000000000000000e+00
2.333570000000000164e+03 2.242539999999999964e+03 5.000000000000000000e+00
-2.368429999999999836e+03 2.950880000000000109e+03 2.000000000000000000e+00
-7.374619999999999891e+02 -4.393079999999999927e+03 3.000000000000000000e+00
2.971409999999999854e+03 -2.397300000000000182e+03 3.000000000000000000e+00
4.454020000000000437e+03 3.012489999999999782e+03 0.000000000000000000e+00
-2.041950000000000045e+03 -2.050110000000000127e+03 5.000000000000000000e+00
4.867619999999999891e+03 1.036740000000000009e+03 1.000000000000000000e+00
-4.662720000000000255e+03 -1.438019999999999982e+03 2.000000000000000000e+00
4.362119999999999891e+03 -4.535710000000000264e+02 3.000000000000000000e+00
-3.291390000000000100e+02 -5.623179999999999836e+02 5.000000000000000000e+00
-3.800510000000000218e+03 -5.866649999999999636e+02 3.000000000000000000e+00
7.623130000000000450e+01 5.750789999999999964e+03 1.000000000000000000e+00
-1.439349999999999909e+03 4.775949999999999818e+03 1.000000000000000000e+00
2.854500000000000000e+03 -4.329939999999999600e+03 2.000000000000000000e+00
-2.047220000000000027e+03 -2.859929999999999836e+03 4.000000000000000000e+00
1.672039999999999964e+03 1.162990000000000009e+03 5.000000000000000000e+00
3.075400000000000091e+03 -4.334770000000000437e+03 2.000000000000000000e+00
4.499569999999999709e+03 2.756980000000000018e+03 1.000000000000000000e+00
2.404349999999999909e+03 -1.787190000000000055e+03 3.000000000000000000e+00
2.120840000000000146e+03 4.110149999999999636e+03 2.000000000000000000e+00
2.589309999999999945e+03 -5.136550000000000182e+03 0.000000000000000000e+00
-4.382310000000000400e+03 2.854469999999999800e+03 3.000000000000000000e+00
-3.554820000000000164e+03 1.698339999999999918e+03 2.000000000000000000e+00
-4.785329999999999927e+03 -1.759840000000000089e+02 2.000000000000000000e+00
-5.399949999999999818e+03 -3.088190000000000055e+03 0.000000000000000000e+00
1.358150000000000091e+03 -4.511619999999999891e+03 1.000000000000000000e+00
-1.010710000000000036e+03 1.581079999999999927e+03 5.000000000000000000e+00
4.163609999999999673e+03 1.640789999999999964e+03 2.000000000000000000e+00
4.922679999999999723e+02 2.336070000000000164e+03 5.000000000000000000e+00
1.726380000000000109e+03 1.101460000000000036e+03 5.000000000000000000e+00
-1.277130000000000109e+03 -5.046909999999999854e+03 1.000000000000000000e+00
-5.971659999999999854e+03 -1.901450000000000045e+03 1.000000000000000000e+00
2.716730000000000018e+03 -1.680269999999999982e+03 4.000000000000000000e+00
2.936920000000000073e+03 1.865049999999999955e+02 4.000000000000000000e+00
-1.148900000000000091e+03 -1.598730000000000018e+03 5.000000000000000000e+00
7.702459999999999809e+02 -1.091940000000000055e+03 5.000000000000000000e+00
6.027140000000000327e+03 -1.082460000000000036e+03 0.000000000000000000e+00
-1.443359999999999900e+03 -2.903289999999999964e+03 5.000000000000000000e+00
1.231480000000000018e+03 -4.236989999999999782e+03 3.000000000000000000e+00
-2.400010000000000218e+03 1.421819999999999936e+03 4.000000000000000000e+00
-4.546390000000000327e+03 -2.396199999999999818e+03 1.000000000000000000e+00
-2.383719999999999800e+03 1.022389999999999986e+03 4.000000000000000000e+00
4.824460000000000036e+03 -3.892070000000000164e+03 0.000000000000000000e+00
1.873220000000000027e+03 5.263380000000000109e+03 2.000000000000000000e+00
5.134369999999999891e+03 2.833360000000000127e+03 0.000000000000000000e+00
-5.663300000000000182e+03 2.256559999999999945e+03 1.000000000000000000e+00
5.354729999999999563e+03 -1.254380000000000109e+03 2.000000000000000000e+00
8.467329999999999472e+02 -3.428289999999999964e+03 3.000000000000000000e+00
3.483030000000000200e+03 1.335619999999999891e+03 3.000000000000000000e+00
5.334670000000000073e+03 3.211530000000000200e+03 0.000000000000000000e+00
-3.712880000000000109e+03 2.710860000000000127e+02 4.000000000000000000e+00
3.001639999999999873e+03 1.956069999999999936e+03 2.000000000000000000e+00
2.358469999999999800e+03 1.737150000000000091e+03 5.000000000000000000e+00
8.757989999999999782e+02 -4.943670000000000073e+03 1.000000000000000000e+00
-3.100119999999999891e+03 -3.666420000000000073e+03 2.000000000000000000e+00
4.946470000000000255e+03 -2.951559999999999945e+03 0.000000000000000000e+00
-8.632440000000000282e+02 -2.229300000000000182e+03 5.000000000000000000e+00
3.500960000000000036e+03 -3.079519999999999982e+03 2.000000000000000000e+00
-2.839250000000000000e+03 2.432849999999999909e+03 3.000000000000000000e+00
-1.264089999999999918e+03 -9.819049999999999727e+02 5.000000000000000000e+00
-2.670440000000000055e+03 9.329450000000000500e+02 5.000000000000000000e+00
-3.480559999999999945e+03 4.733960000000000036e+03 0.000000000000000000e+00
-1.132109999999999900e+03 3.746079999999999927e+03 4.000000000000000000e+00
3.190829999999999927e+03 -2.892460000000000036e+03 2.000000000000000000e+00
4.125199999999999818e+03 -4.220729999999999563e+03 0.000000000000000000e+00
-3.240320000000000164e+03 4.195479999999999563e+03 2.000000000000000000e+00
1.278299999999999983e+02 -2.353130000000000109e+03 5.000000000000000000e+00
-4.734150000000000205e+02 -3.476739999999999782e+03 4.000000000000000000e+00
-2.155980000000000132e+02 5.994740000000000464e+02 5.000000000000000000e+00
2.506989999999999782e+03 1.702240000000000009e+03 4.000000000000000000e+00
-1.280519999999999925e+01 4.200609999999999673e+03 2.000000000000000000e+00
4.991180000000000291e+03 -3.086539999999999964e+02 2.000000000000000000e+00
9.221100000000000136e+02 2.270639999999999873e+03 5.000000000000000000e+00
2.413130000000000109e+03 -4.955720000000000255e+03 0.000000000000000000e+00
-3.571519999999999868e+02 2.762000000000000000e+03 5.000000000000000000e+00
-9.179749999999999943e+01 -4.081320000000000164e+03 3.000000000000000000e+00
-5.706020000000000437e+03 1.432589999999999918e+03 0.000000000000000000e+00
2.283639999999999873e+03 2.279849999999999909e+03 5.000000000000000000e+00
-3.535350000000000250e+02 5.394630000000000109e+03 0.000000000000000000e+00
-5.582850000000000364e+03 2.528710000000000036e+03 0.000000000000000000e+00
5.258000000000000000e+03 2.811989999999999782e+03 0.000000000000000000e+00
1.913940000000000055e+03 4.864449999999999818e+03 0.000000000000000000e+00
-5.436029999999999518e+02 2.689250000000000000e+03 5.000000000000000000e+00
-1.463829999999999927e+03 -4.191449999999999818e+03 1.000000000000000000e+00
-3.353449999999999818e+03 -4.292550000000000182e+03 2.000000000000000000e+00
-1.681100000000000136e+02 -4.194680000000000291e+03 2.000000000000000000e+00
3.723360000000000127e+03 -8.144850000000000136e+02 3.000000000000000000e+00
4.435260000000000218e+03 6.931420000000000528e+02 2.000000000000000000e+00
8.435670000000000073e+02 -3.280969999999999800e+03 3.000000000000000000e+00
-2.201519999999999868e+02 4.376340000000000146e+03 1.000000000000000000e+00
2.159170000000000073e+03 5.295560000000000400e+03 0.000000000000000000e+00
-1.604660000000000082e+03 -6.051130000000000109e+03 0.000000000000000000e+00
3.282679999999999836e+03 -3.140960000000000036e+03 3.000000000000000000e+00
6.589279999999999973e+02 -1.095470000000000027e+03 5.000000000000000000e+00
8.605199999999999818e+02 -4.968590000000000146e+03 1.000000000000000000e+00
-1.758650000000000091e+03 2.881030000000000200e+03 3.000000000000000000e+00
1.158599999999999909e+03 -5.707319999999999709e+03 0.000000000000000000e+00
-2.200309999999999945e+03 3.195500000000000000e+03 4.000000000000000000e+00
2.602050000000000182e+03 -4.612760000000000218e+03 2.000000000000000000e+00
3.205459999999999923e+02 5.529849999999999710e+01 5.000000000000000000e+00
-4.972579999999999927e+03 -8.063239999999999554e+02 2.000000000000000000e+00
-1.324310000000000116e+02 -5.529970000000000255e+03 0.000000000000000000e+00
2.997239999999999782e+03 -1.741089999999999918e+03 3.000000000000000000e+00
2.967880000000000109e+03 5.536270000000000437e+03 1.000000000000000000e+00
-1.205069999999999936e+03 2.947260000000000218e+03 4.000000000000000000e+00
-4.784180000000000291e+03 3.334340000000000146e+03 0.000000000000000000e+00
3.975789999999999964e+03 3.907640000000000100e+02 3.000000000000000000e+00
-2.558889999999999873e+03 -4.396029999999999745e+03 2.000000000000000000e+00
-6.003790000000000191e+02 4.956039999999999964e+03 1.000000000000000000e+00
-3.234650000000000091e+03 -2.337010000000000218e+03 2.000000000000000000e+00
1.409539999999999964e+03 -3.639880000000000138e+01 5.000000000000000000e+00
2.921480000000000018e+03 3.251989999999999782e+03 3.000000000000000000e+00
-1.321460000000000036e+03 3.466869999999999891e+03 2.000000000000000000e+00
-1.110220000000000027e+03 -1.044630000000000109e+03 5.000000000000000000e+00


==> data/sf_shadowing_buildings.dat <==
-1.821309999999999945e+03 -1.962659999999999911e+02 5.000000000000000000e+00
-1.059529999999999973e+03 2.983469999999999800e+03 5.000000000000000000e+00
1.556599999999999966e+02 -3.197949999999999818e+03 4.000000000000000000e+00
-1.462630000000000052e+02 6.800380000000000109e+02 5.000000000000000000e+00
-2.979289999999999964e+03 -1.923039999999999964e+03 0.000000000000000000e+00
-3.710050000000000182e+03 6.307920000000000194e+00 0.000000000000000000e+00
4.169300000000000182e+03 2.295329999999999927e+03 0.000000000000000000e+00
8.281699999999999591e+02 -3.543070000000000164e+03 0.000000000000000000e+00
-3.189730000000000018e+03 4.026710000000000036e+03 0.000000000000000000e+00
-2.739960000000000036e+03 -5.045640000000000327e+03 0.000000000000000000e+00
4.733800000000000182e+03 3.159679999999999836e+03 0.000000000000000000e+00
-2.244690000000000055e+03 -2.475070000000000050e+02 0.000000000000000000e+00
3.288119999999999891e+03 -4.619350000000000364e+03 0.000000000000000000e+00
1.593150000000000091e+03 -4.277970000000000255e+03 0.000000000000000000e+00
-6.197699999999999818e+03 2.407390000000000043e+02 0.000000000000000000e+00
-5.311979999999999563e+03 2.445550000000000182e+03 0.000000000000000000e+00
-1.359089999999999918e+03 -1.558359999999999900e+03 0.000000000000000000e+00
-2.168130000000000109e+03 5.256439999999999600e+03 0.000000000000000000e+00
-1.695910000000000082e+03 -2.291650000000000091e+03 5.000000000000000000e+00
3.334889999999999873e+03 4.701449999999999818e+03 0.000000000000000000e+00
-5.848930000000000291e+03 1.734069999999999936e+03 0.000000000000000000e+00
-8.970320000000000391e+02 5.208579999999999927e+03 1.000000000000000000e+00
4.041699999999999818e+03 -4.766170000000000073e+03 0.000000000000000000e+00
1.422970000000000027e+03 -3.274969999999999800e+03 4.000000000000000000e+00
-4.999060000000000400e+03 -1.654930000000000064e+03 2.000000000000000000e+00
-1.767839999999999918e+03 4.571739999999999782e+03 0.000000000000000000e+00
-1.712730000000000018e+03 4.042400000000000091e+03 2.000000000000000000e+00
-4.787130000000000109e+03 -1.420370000000000061e+02 1.000000000000000000e+00
-2.672079999999999927e+03 1.611670000000000073e+03 4.000000000000000000e+00
4.954719999999999800e+02 4.573739999999999782e+03 2.000000000000000000e+00
-3.882830000000000155e+02 -1.534480000000000075e+02 5.000000000000000000e+00
-4.691819999999999709e+03 -3.549319999999999808e+00 0.000000000000000000e+00
-2.526599999999999909e+03 -2.537420000000000073e+03 3.000000000000000000e+00
3.946639999999999873e+02 -3.690710000000000036e+03 2.000000000000000000e+00
-4.088849999999999909e+03 -2.551659999999999968e+02 0.000000000000000000e+00
5.067229999999999563e+03 6.250639999999999930e+01 0.000000000000000000e+00
5.706880000000000109e+03 -2.813020000000000209e+02 1.000000000000000000e+00
9.556200000000000045e+02 -1.244630000000000109e+03 2.000000000000000000e+00
-5.663750000000000000e+02 5.769729999999999563e+03 0.000000000000000000e+00
4.965260000000000105e+02 2.203230000000000018e+03 0.000000000000000000e+00
-8.644950000000000045e+02 -1.687009999999999991e+03 0.000000000000000000e+00
-4.743020000000000437e+03 2.619789999999999964e+03 0.000000000000000000e+00
1.488680000000000064e+03 -3.647940000000000055e+03 0.000000000000000000e+00
-1.697190000000000055e+03 1.742940000000000111e+02 5.000000000000000000e+00
1.400529999999999973e+03 -2.029839999999999918e+03 0.000000000000000000e+00
-1.094119999999999891e+03 -1.709700000000000045e+03 0.000000000000000000e+00
-4.445770000000000437e+03 -2.477150000000000091e+03 1.000000000000000000e+00
5.320119999999999891e+03 2.825429999999999836e+03 0.000000000000000000e+00
-6.530529999999999973e+02 -9.520890000000000555e+02 3.000000000000000000e+00
-5.445310000000000400e+03 1.438750000000000000e+03 0.000000000000000000e+00
-5.859689999999999600e+03 -1.372539999999999964e+03 0.000000000000000000e+00
3.737650000000000091e+03 -1.777839999999999918e+03 0.000000000000000000e+00
4.232960000000000036e+03 -1.206390000000000100e+03 0.000000000000000000e+00
3.971499999999999773e+02 -1.360720000000000027e+03 5.000000000000000000e+00
-2.378829999999999927e+03 5.351760000000000218e+03 0.000000000000000000e+00
-5.284630000000000109e+03 -1.873339999999999918e+03 0.000000000000000000e+00
4.641109999999999673e+03 6.559990000000000236e+02 0.000000000000000000e+00
1.271839999999999918e+03 -4.792689999999999600e+03 0.000000000000000000e+00
4.076360000000000127e+03 1.370339999999999918e+03 0.000000000000000000e+00
-1.952690000000000055e+03 -4.618869999999999891e+03 0.000000000000000000e+00
-1.120930000000000064e+03 -2.050760000000000218e+03 0.000000000000000000e+00
6.085819999999999936e+02 1.248150000000000091e+03 5.000000000000000000e+00
-4.916720000000000255e+03 -8.711739999999999782e+02 0.000000000000000000e+00
2.725930000000000177e+02 -1.237200000000000045e+03 1.000000000000000000e+00
2.019180000000000064e+03 4.628340000000000146e+03 2.000000000000000000e+00
-1.964170000000000073e+03 -2.286550000000000182e+03 0.000000000000000000e+00
4.160470000000000255e+03 -3.017559999999999945e+03 0.000000000000000000e+00
3.211070000000000164e+03 3.422630000000000109e+03 0.000000000000000000e+00
5.094540000000000077e+02 5.011010000000000218e+03 0.000000000000000000e+00
-3.667280000000000200e+03 1.828299999999999955e+03 2.000000000000000000e+00
-5.932640000000000327e+03 -1.363480000000000018e+03 0.000000000000000000e+00
-2.706929999999999836e+03 1.395799999999999955e+03 0.000000000000000000e+00
-8.592089999999999463e+02 1.188549999999999955e+03 0.000000000000000000e+00
-4.712109999999999673e+03 1.427579999999999927e+03 0.000000000000000000e+00
-3.475019999999999982e+03 -4.459069999999999709e+03 0.000000000000000000e+00
-2.166940000000000055e+03 1.266529999999999973e+03 0.000000000000000000e+00
1.045470000000000027e+03 4.753039999999999964e+03 1.000000000000000000e+00
-2.825320000000000164e+03 1.208650000000000091e+03 5.000000000000000000e+00
-2.971760000000000218e+03 3.489880000000000109e+03 0.000000000000000000e+00
-1.574319999999999936e+03 3.049590000000000146e+03 0.000000000000000000e+00
5.357810000000000400e+03 2.136110000000000127e+03 0.000000000000000000e+00
2.951980000000000018e+03 2.258019999999999982e+03 0.000000000000000000e+00
-5.363659999999999854e+03 -1.522990000000000009e+03 0.000000000000000000e+00
-4.820180000000000291e+03 -2.870860000000000127e+03 0.000000000000000000e+00
6.172770000000000437e+03 6.355979999999999563e+02 0.000000000000000000e+00
3.047489999999999782e+03 -1.503890000000000100e+03 3.000000000000000000e+00
3.428039999999999964e+03 -2.937929999999999836e+03 0.000000000000000000e+00
-3.061610000000000127e+03 -2.620800000000000182e+03 0.000000000000000000e+00
5.519699999999999818e+03 -1.149970000000000027e+03 0.000000000000000000e+00
1.325410000000000082e+03 1.829410000000000082e+03 5.000000000000000000e+00
5.004440000000000168e+02 -1.893369999999999891e+03 1.000000000000000000e+00
-2.559230000000000018e+02 -2.127230000000000018e+03 5.000000000000000000e+00
-4.919689999999999600e+03 6.713890000000000100e+02 0.000000000000000000e+00
1.685539999999999964e+03 2.213380000000000109e+03 4.000000000000000000e+00
-8.836810000000000400e+02 -2.666469999999999800e+03 5.000000000000000000e+00
-4.583449999999999818e+03 -3.331289999999999964e+03 0.000000000000000000e+00
3.958909999999999854e+03 2.236380000000000052e+02 3.000000000000000000e+00
3.724320000000000164e+03 -4.795130000000000109e+03 0.000000000000000000e+00
4.037010000000000218e+03 9.674640000000000555e+02 0.000000000000000000e+00
-4.139859999999999673e+03 3.233099999999999909e+03 1.000000000000000000e+00
-3.084880000000000109e+03 5.518980000000000246e+02 0.000000000000000000e+00
-1.500980000000000018e+03 3.475110000000000127e+03 0.000000000000000000e+00
-1.356619999999999891e+03 4.012519999999999982e+03 3.000000000000000000e+00
-3.011750000000000000e+03 3.289440000000000055e+03 2.000000000000000000e+00
-1.391470000000000027e+03 -2.046759999999999991e+03 4.000000000000000000e+00
3.483309999999999945e+03 -3.129179999999999836e+03 1.000000000000000000e+00
-2.026789999999999964e+03 -5.914930000000000291e+03 0.000000000000000000e+00
-4.278189999999999600e+03 -3.091980000000000018e+03 0.000000000000000000e+00
8.542219999999999800e+02 -6.141500000000000000e+03 0.000000000000000000e+00
-4.425489999999999782e+03 2.934639999999999873e+03 0.000000000000000000e+00
8.516069999999999709e+02 3.499969999999999800e+03 2.000000000000000000e+00
-3.333329999999999927e+03 -3.561980000000000018e+03 3.000000000000000000e+00
-6.539420000000000073e+02 -2.358349999999999909e+03 0.000000000000000000e+00
-3.375860000000000127e+03 3.725989999999999782e+03 0.000000000000000000e+00
-2.590130000000000109e+03 1.162279999999999973e+03 0.000000000000000000e+00
-5.539979999999999563e+03 -2.479359999999999786e+00 0.000000000000000000e+00
-2.141349999999999909e+03 1.041769999999999982e+03 0.000000000000000000e+00
5.673029999999999745e+03 6.555199999999999818e+02 0.000000000000000000e+00
-1.382619999999999891e+03 4.479750000000000000e+03 2.000000000000000000e+00
-2.225310000000000059e+02 4.755840000000000146e+03 0.000000000000000000e+00
2.436780000000000200e+03 -2.024180000000000064e+03 0.000000000000000000e+00
-3.234570000000000164e+03 -1.405000000000000000e+03 0.000000000000000000e+00
4.977130000000000109e+03 1.611680000000000064e+03 0.000000000000000000e+00
1.573960000000000036e+03 -1.929489999999999839e+01 0.000000000000000000e+00
-3.943699999999999818e+03 -4.731500000000000000e+03 0.000000000000000000e+00
2.560440000000000055e+03 -4.925180000000000291e+03 0.000000000000000000e+00
-6.379590000000000316e+01 5.015590000000000146e+03 0.000000000000000000e+00
5.751970000000000027e+02 -1.682680000000000064e+03 5.000000000000000000e+00
7.617069999999999936e+02 2.073960000000000036e+03 5.000000000000000000e+00
-4.551379999999999768e+02 1.940079999999999927e+03 0.000000000000000000e+00
2.350429999999999836e+03 -5.360819999999999709e+03 1.000000000000000000e+00
-3.907440000000000055e+03 3.392789999999999964e+03 0.000000000000000000e+00
1.078970000000000027e+03 -3.998489999999999782e+03 0.000000000000000000e+00
-2.572440000000000055e+03 -1.686470000000000027e+03 0.000000000000000000e+00
-8.420770000000000266e+01 3.529309999999999945e+03 5.000000000000000000e+00
3.543920000000000073e+03 2.037809999999999945e+03 0.000000000000000000e+00
7.447509999999999764e+02 -1.630549999999999955e+03 5.000000000000000000e+00
4.829529999999999745e+03 -5.594880000000000564e+02 0.000000000000000000e+00
1.772529999999999973e+03 -4.045059999999999945e+03 0.000000000000000000e+00
2.515910000000000082e+02 5.709679999999999609e+02 5.000000000000000000e+00
-6.658719999999999573e+02 -2.351340000000000146e+03 0.000000000000000000e+00
2.052280000000000200e+03 7.911319999999999482e+02 0.000000000000000000e+00
-2.787570000000000164e+03 -4.595529999999999745e+03 0.000000000000000000e+00
3.358639999999999873e+03 -1.353690000000000055e+03 0.000000000000000000e+00
-1.423519999999999982e+03 2.537360000000000127e+03 0.000000000000000000e+00
-3.701239999999999782e+03 -2.773539999999999850e+02 3.000000000000000000e+00
3.715250000000000000e+03 4.411369999999999891e+03 0.000000000000000000e+00
-1.545910000000000082e+03 1.651069999999999936e+03 5.000000000000000000e+00
7.214059999999999491e+02 -5.959739999999999782e+03 0.000000000000000000e+00
-2.074480000000000018e+03 -1.367609999999999900e+03 0.000000000000000000e+00
-4.297460000000000036e+03 3.124769999999999982e+03 1.000000000000000000e+00
-3.387099999999999909e+03 -6.774859999999999900e+02 0.000000000000000000e+00
-5.416430000000000291e+03 2.042500000000000000e+03 0.000000000000000000e+00
2.233760000000000218e+03 -3.785420000000000073e+03 0.000000000000000000e+00
-3.722639999999999873e+03 4.327050000000000182e+03 2.000000000000000000e+00
-2.979079999999999927e+03 6.300299999999999727e+02 0.000000000000000000e+00
-3.579099999999999909e+03 -3.261289999999999964e+03 0.000000000000000000e+00
-2.138619999999999891e+03 1.400960000000000036e+03 0.000000000000000000e+00
-1.136200000000000045e+03 5.671810000000000400e+03 0.000000000000000000e+00
2.607019999999999982e+03 -9.427960000000000491e+02 0.000000000000000000e+00
-5.380789999999999964e+03 -8.283409999999999940e+00 0.000000000000000000e+00
-3.453840000000000146e+03 6.677190000000000509e+02 0.000000000000000000e+00
1.571069999999999936e+03 -2.907489999999999782e+03 0.000000000000000000e+00
9.777140000000000555e+02 -9.325710000000000264e+02 5.000000000000000000e+00
1.671210000000000036e+03 4.949140000000000327e+03 0.000000000000000000e+00
3.645230000000000018e+03 3.860920000000000073e+03 0.000000000000000000e+00
-3.014719999999999800e+03 -5.308399999999999636e+03 0.000000000000000000e+00
-5.150750000000000000e+03 1.458680000000000064e+03 0.000000000000000000e+00
3.110159999999999854e+03 4.297380000000000109e+03 0.000000000000000000e+00
1.761309999999999945e+03 -4.417680000000000291e+03 3.000000000000000000e+00
-2.873619999999999891e+03 -3.693750000000000000e+03 2.000000000000000000e+00
-3.135659999999999741e+02 -2.583630000000000109e+03 0.000000000000000000e+00
8.097010000000000218e+02 2.444340000000000146e+03 0.000000000000000000e+00
3.608670000000000073e+03 -2.780760000000000218e+03 0.000000000000000000e+00
1.592549999999999955e+03 -5.704090000000000146e+03 1.000000000000000000e+00
-5.169890000000000327e+03 -8.151950000000000500e+02 0.000000000000000000e+00
2.540809999999999945e+03 1.378559999999999945e+03 0.000000000000000000e+00
1.217970000000000027e+03 -6.077859999999999673e+03 0.000000000000000000e+00
-3.095769999999999982e+03 -1.891980000000000018e+03 0.000000000000000000e+00
-1.727599999999999909e+03 9.524510000000000218e+02 0.000000000000000000e+00
-4.138479999999999563e+03 2.208250000000000000e+03 1.000000000000000000e+00
1.660309999999999945e+03 3.956699999999999818e+03 0.000000000000000000e+00
-6.609329999999999927e+02 5.042260000000000218e+03 0.000000000000000000e+00
5.908880000000000109e+03 -4.840489999999999782e+02 2.000000000000000000e+00
8.998239999999999554e+02 3.308380000000000109e+03 3.000000000000000000e+00
2.765230000000000018e+03 -7.200839999999999463e+02 0.000000000000000000e+00
-4.387520000000000437e+03 -2.330080000000000098e+02 0.000000000000000000e+00
-1.483970000000000027e+03 -6.072680000000000291e+03 0.000000000000000000e+00
2.803419999999999845e+02 5.112560000000000400e+03 0.000000000000000000e+00
8.171079999999999472e+02 1.611920000000000073e+03 2.000000000000000000e+00
-2.084840000000000146e+03 3.605210000000000036e+03 2.000000000000000000e+00
2.166510000000000218e+03 -2.050939999999999941e+02 5.000000000000000000e+00
-3.767710000000000036e+03 -3.673909999999999854e+03 0.000000000000000000e+00
6.688730000000000473e+02 2.724860000000000127e+03 0.000000000000000000e+00
-5.481180000000000291e+03 2.949969999999999800e+03 0.000000000000000000e+00
-5.759909999999999854e+03 1.179609999999999900e+03 0.000000000000000000e+00
5.565710000000000036e+03 -2.618000000000000000e+03 0.000000000000000000e+00
-3.065579999999999927e+03 4.164079999999999927e+03 2.000000000000000000e+00
-2.897800000000000182e+03 -3.802489999999999782e+03 0.000000000000000000e+00
4.120910000000000082e+02 4.518409999999999854e+03 2.000000000000000000e+00
-3.618230000000000018e+03 3.997369999999999891e+03 0.000000000000000000e+00
-3.943789999999999964e+03 4.853180000000000291e+03 0.000000000000000000e+00
-3.855780000000000200e+03 -3.195179999999999836e+03 0.000000000000000000e+00
-1.188089999999999918e+03 5.761889999999999645e+02 4.000000000000000000e+00
1.536640000000000100e+03 -2.671619999999999891e+03 4.000000000000000000e+00
2.196929999999999836e+03 2.099380000000000109e+03 3.000000000000000000e+00
-5.420000000000000000e+03 -2.062809999999999945e+03 0.000000000000000000e+00
-3.167420000000000073e+03 -2.510580000000000034e+00 3.000000000000000000e+00
2.972590000000000146e+03 -6.481280000000000427e+02 0.000000000000000000e+00
1.634309999999999945e+03 2.747079999999999927e+03 0.000000000000000000e+00
4.716239999999999782e+03 -1.789859999999999900e+03 0.000000000000000000e+00
-9.702699999999999818e+02 4.269869999999999891e+03 0.000000000000000000e+00
1.041769999999999982e+03 -7.569550000000000409e+02 5.000000000000000000e+00
1.384119999999999891e+03 2.205480000000000018e+03 5.000000000000000000e+00
8.854070000000000391e+02 6.203279999999999745e+03 0.000000000000000000e+00
-1.744910000000000082e+03 4.471819999999999709e+03 0.000000000000000000e+00
-2.265460000000000036e+03 1.236730000000000018e+03 0.000000000000000000e+00
5.654320000000000164e+02 -1.709309999999999945e+03 5.000000000000000000e+00
9.117799999999999727e+02 -2.235949999999999818e+03 5.000000000000000000e+00
3.544420000000000073e+03 -2.309159999999999854e+03 3.000000000000000000e+00
-4.188899999999999636e+03 -3.137400000000000091e+03 0.000000000000000000e+00
2.163699999999999818e+03 1.503700000000000045e+03 5.000000000000000000e+00
3.561710000000000036e+03 -3.940909999999999854e+03 0.000000000000000000e+00
1.736539999999999964e+03 -3.628449999999999818e+03 0.000000000000000000e+00
6.053899999999999636e+03 1.220529999999999973e+03 0.000000000000000000e+00
1.342450000000000045e+03 -2.350360000000000127e+03 0.000000000000000000e+00
6.574070000000000391e+01 3.665739999999999782e+03 3.000000000000000000e+00
6.160300000000000182e+03 -5.575319999999999609e+00 0.000000000000000000e+00
5.023680000000000291e+03 7.181559999999999491e+02 0.000000000000000000e+00
-4.066440000000000055e+03 -3.491000000000000000e+03 0.000000000000000000e+00
1.774420000000000073e+03 -4.890850000000000364e+03 0.000000000000000000e+00
-2.539300000000000068e+02 5.984960000000000036e+03 0.000000000000000000e+00
2.363559999999999945e+03 -1.186880000000000109e+03 5.000000000000000000e+00
-4.176700000000000159e+02 4.996489999999999782e+03 3.000000000000000000e+00
3.438590000000000146e+03 4.796609999999999729e+01 5.000000000000000000e+00
2.297519999999999982e+03 -7.974800000000000182e+02 0.000000000000000000e+00
4.007039999999999964e+03 -2.491800000000000182e+03 0.000000000000000000e+00
3.534920000000000073e+03 -1.162839999999999918e+03 0.000000000000000000e+00
-4.329049999999999727e+02 8.355230000000000246e+02 2.000000000000000000e+00
3.929849999999999909e+03 1.669140000000000100e+03 0.000000000000000000e+00
-3.694829999999999927e+03 4.339210000000000036e+03 2.000000000000000000e+00
1.330569999999999936e+03 -4.461590000000000146e+03 0.000000000000000000e+00
1.679950000000000045e+03 -5.380309999999999491e+02 0.000000000000000000e+00
-1.802039999999999964e+03 -4.191279999999999745e+03 0.000000000000000000e+00
2.017250000000000000e+03 4.419289999999999964e+03 3.000000000000000000e+00
-3.890639999999999873e+03 -1.811660000000000082e+03 0.000000000000000000e+00
4.871670000000000073e+03 -2.371369999999999891e+03 0.000000000000000000e+00
1.527549999999999955e+03 2.294400000000000091e+03 4.000000000000000000e+00
4.243250000000000000e+03 2.438780000000000200e+03 0.000000000000000000e+00
1.905789999999999964e+03 -6.256670000000000300e+02 4.000000000000000000e+00
-3.561150000000000091e+03 -2.469170000000000073e+03 4.000000000000000000e+00
4.402239999999999782e+03 2.304269999999999925e+02 0.000000000000000000e+00
1.091779999999999973e+03 -4.589720000000000255e+03 0.000000000000000000e+00
-2.151920000000000073e+02 -1.578759999999999991e+03 5.000000000000000000e+00
-3.648070000000000164e+02 -8.223369999999999891e+02 0.000000000000000000e+00
3.467239999999999782e+03 -7.840629999999999882e+02 3.000000000000000000e+00
-4.314899999999999636e+03 -4.225250000000000000e+03 0.000000000000000000e+00
-1.179670000000000073e+03 -2.618219999999999800e+03 0.000000000000000000e+00
7.408600000000000136e+02 5.904609999999999673e+03 2.000000000000000000e+00
4.386239999999999782e+03 -9.296599999999999682e+02 2.000000000000000000e+00
1.505279999999999973e+03 -2.513630000000000109e+03 0.000000000000000000e+00
1.115920000000000073e+03 2.390369999999999891e+03 5.000000000000000000e+00
-5.263449999999999818e+03 -2.825510000000000218e+03 0.000000000000000000e+00
-9.674560000000000173e+02 2.306880000000000109e+03 5.000000000000000000e+00
-5.649789999999999964e+03 3.584390000000000214e+02 1.000000000000000000e+00
6.781009999999999991e+02 1.235180000000000064e+03 0.000000000000000000e+00
-2.292039999999999964e+03 -5.033819999999999709e+03 0.000000000000000000e+00
-1.989140000000000100e+03 -2.252820000000000164e+03 0.000000000000000000e+00
2.346699999999999818e+03 6.464100000000000534e+01 5.000000000000000000e+00
1.838930000000000064e+03 4.642869999999999891e+03 0.000000000000000000e+00
-9.932699999999999818e+02 1.674029999999999973e+03 2.000000000000000000e+00
2.323289999999999964e+03 -2.440599999999999909e+03 0.000000000000000000e+00
-4.338380000000000109e+03 -2.646849999999999909e+03 0.000000000000000000e+00
3.552730000000000018e+03 -1.043509999999999991e+03 0.000000000000000000e+00
-4.366890000000000214e+02 -5.881609999999999673e+03 0.000000000000000000e+00
-3.161820000000000164e+02 1.362259999999999991e+03 2.000000000000000000e+00
-1.428679999999999950e+02 3.428210000000000036e+03 0.000000000000000000e+00
-5.872640000000000327e+03 -1.947630000000000109e+03 0.000000000000000000e+00
-2.396119999999999891e+03 -4.192590000000000146e+03 0.000000000000000000e+00
-1.935130000000000109e+03 1.459369999999999891e+03 0.000000000000000000e+00
-4.342609999999999673e+03 3.682080000000000268e+02 2.000000000000000000e+00
7.397969999999999402e+01 2.222429999999999836e+03 5.000000000000000000e+00
-4.372319999999999709e+03 -5.022789999999999964e+02 0.000000000000000000e+00
-4.781489999999999782e+03 -1.568849999999999909e+03 2.000000000000000000e+00
4.144479999999999563e+03 -3.936589999999999918e+02 2.000000000000000000e+00
-4.204470000000000255e+03 1.125309999999999945e+03 0.000000000000000000e+00
5.124310000000000400e+03 2.794270000000000209e+02 0.000000000000000000e+00
-1.557519999999999982e+03 4.241449999999999818e+03 0.000000000000000000e+00
4.556829999999999927e+03 -5.657619999999999436e+02 0.000000000000000000e+00
-8.225819999999999936e+02 5.999409999999999854e+03 0.000000000000000000e+00
-2.180480000000000018e+03 -2.946860000000000127e+03 3.000000000000000000e+00
3.122059999999999945e+03 -1.213839999999999918e+03 0.000000000000000000e+00
-5.327630000000000109e+03 1.586370000000000005e+02 0.000000000000000000e+00
4.671760000000000218e+03 2.383329999999999927e+03 1.000000000000000000e+00
3.268360000000000127e+03 -1.658630000000000109e+03 2.000000000000000000e+00
3.384130000000000109e+03 -4.535369999999999891e+03 0.000000000000000000e+00
1.701410000000000082e+03 5.141600000000000364e+03 1.000000000000000000e+00
-4.045809999999999945e+03 -1.995160000000000082e+03 0.000000000000000000e+00
1.671529999999999973e+03 4.131260000000000218e+03 0.000000000000000000e+00
2.332639999999999873e+03 2.639250000000000000e+03 3.000000000000000000e+00
5.676079999999999927e+03 -2.413269999999999982e+03 0.000000000000000000e+00
2.001799999999999955e+03 -3.955530000000000200e+03 0.000000000000000000e+00
-5.859650000000000318e+02 2.911269999999999982e+03 0.000000000000000000e+00
-5.582789999999999964e+02 -6.265680000000000291e+03 0.000000000000000000e+00
-5.304800000000000182e+03 -1.457559999999999945e+03 0.000000000000000000e+00
-1.388309999999999945e+03 -3.984190000000000055e+03 3.000000000000000000e+00
9.124230000000000018e+02 -6.206260000000000218e+03 0.000000000000000000e+00
-5.702520000000000437e+03 -7.438650000000000091e+02 0.000000000000000000e+00
-2.909679999999999836e+03 -3.753099999999999909e+03 0.000000000000000000e+00
-5.386310000000000400e+03 4.311000000000000227e+02 0.000000000000000000e+00
-3.444969999999999800e+03 2.428809999999999945e+03 0.000000000000000000e+00
-4.484109999999999673e+03 2.700210000000000036e+03 0.000000000000000000e+00
-2.658000000000000000e+03 3.221429999999999836e+03 3.000000000000000000e+00
-3.765739999999999782e+03 -1.895749999999999886e+02 0.000000000000000000e+00
5.640869999999999891e+03 -2.522579999999999927e+03 0.000000000000000000e+00
-5.461039999999999964e+03 1.264920000000000073e+03 0.000000000000000000e+00
-3.453829999999999927e+03 1.405970000000000027e+03 0.000000000000000000e+00
1.500240000000000009e+03 -5.294180000000000291e+03 0.000000000000000000e+00
-2.931610000000000127e+03 4.627859999999999673e+03 0.000000000000000000e+00
3.693710000000000036e+03 -1.059500000000000000e+03 0.000000000000000000e+00
4.105539999999999736e+02 2.091059999999999945e+03 5.000000000000000000e+00
-5.804890000000000327e+03 1.422880000000000109e+03 2.000000000000000000e+00
5.125460000000000036e+03 2.450980000000000018e+03 0.000000000000000000e+00
4.930750000000000000e+03 7.340829999999999700e+02 0.000000000000000000e+00
4.854920000000000073e+03 2.095250000000000000e+03 0.000000000000000000e+00
2.176110000000000127e+03 -4.690949999999999818e+03 2.000000000000000000e+00
-5.728840000000000146e+03 -1.002690000000000055e+03 0.000000000000000000e+00
-5.321180000000000291e+03 -2.035400000000000091e+03 0.000000000000000000e+00
-6.496390000000000100e+02 7.245359999999999445e+02 3.000000000000000000e+00
-5.302419999999999618e+02 3.870809999999999945e+03 0.000000000000000000e+00
1.158349999999999909e+03 -5.881229999999999563e+03 0.000000000000000000e+00
4.670009999999999906e+01 -3.164179999999999836e+03 0.000000000000000000e+00
-4.629830000000000041e+02 1.583859999999999900e+03 5.000000000000000000e+00
-3.865309999999999945e+03 -4.878109999999999786e+02 0.000000000000000000e+00
-3.776010000000000218e+03 2.145059999999999945e+03 3.000000000000000000e+00
2.525409999999999854e+03 -5.419060000000000400e+03 0.000000000000000000e+00
-3.111590000000000146e+03 -3.954060000000000059e+02 1.000000000000000000e+00
-2.800590000000000146e+03 3.790210000000000036e+03 0.000000000000000000e+00
-4.178899999999999636e+03 2.827360000000000127e+03 0.000000000000000000e+00
8.033390000000000555e+02 -1.122180000000000064e+03 1.000000000000000000e+00
9.850860000000000127e+01 -2.303559999999999945e+03 5.000000000000000000e+00
8.490359999999999445e+02 -5.176869999999999891e+03 0.000000000000000000e+00
3.960210000000000036e+03 8.323509999999999991e+02 3.000000000000000000e+00
-1.560930000000000064e+03 -3.303239999999999782e+03 0.000000000000000000e+00
-1.484780000000000086e+02 -9.434600000000000364e+02 5.000000000000000000e+00
-2.328420000000000073e+03 1.304029999999999916e+02 0.000000000000000000e+00
-4.979399999999999636e+03 -2.685129999999999768e+02 0.000000000000000000e+00
-3.171530000000000200e+03 -2.094179999999999836e+03 3.000000000000000000e+00
-5.498319999999999709e+03 9.956290000000000191e+02 0.000000000000000000e+00
-2.583769999999999982e+03 -1.509769999999999982e+03 0.000000000000000000e+00
-1.743829999999999927e+03 1.119990000000000009e+03 0.000000000000000000e+00
-4.666500000000000000e+03 3.730969999999999800e+03 0.000000000000000000e+00
4.365500000000000000e+03 -2.795749999999999886e+02 3.000000000000000000e+00
-2.208570000000000164e+03 -3.547900000000000091e+03 0.000000000000000000e+00
1.353000000000000000e+03 -4.597149999999999750e+02 5.000000000000000000e+00
-1.018340000000000032e+03 -6.128020000000000437e+03 0.000000000000000000e+00
-3.052769999999999982e+03 3.400360000000000014e+02 0.000000000000000000e+00
-1.936710000000000036e+03 4.755270000000000437e+03 0.000000000000000000e+00
-9.674590000000000600e+01 -2.744190000000000055e+03 4.000000000000000000e+00
-5.713289999999999964e+03 -2.964519999999999982e+02 0.000000000000000000e+00
2.036210000000000036e+03 -2.341219999999999800e+03 5.000000000000000000e+00
-2.718179999999999836e+02 -3.275699999999999818e+03 3.000000000000000000e+00
-2.395539999999999964e+03 1.570900000000000091e+03 0.000000000000000000e+00
2.418099999999999909e+03 1.328849999999999909e+03 4.000000000000000000e+00
2.936690000000000055e+03 1.057980000000000018e+03 0.000000000000000000e+00
1.293220000000000027e+03 -4.041090000000000146e+03 0.000000000000000000e+00
-1.461930000000000064e+03 3.379380000000000109e+03 0.000000000000000000e+00
1.820109999999999957e+02 4.144159999999999854e+03 0.000000000000000000e+00
-1.957240000000000009e+03 4.376470000000000255e+03 0.000000000000000000e+00
-4.589329999999999927e+03 3.140590000000000146e+03 0.000000000000000000e+00
3.908389999999999873e+03 4.921270000000000437e+03 0.000000000000000000e+00
-2.486369999999999891e+03 -8.474529999999999745e+02 5.000000000000000000e+00
4.082989999999999782e+03 -5.290910000000000082e+02 2.000000000000000000e+00
3.514019999999999982e+03 2.775260000000000218e+03 0.000000000000000000e+00
-2.521690000000000055e+03 -5.032350000000000364e+03 2.000000000000000000e+00
8.499249999999999545e+02 -4.655869999999999891e+03 2.000000000000000000e+00
3.133340000000000146e+03 3.715199999999999818e+03 0.000000000000000000e+00
1.693759999999999991e+03 -2.262989999999999782e+03 4.000000000000000000e+00
2.098510000000000218e+03 1.406660000000000082e+03 0.000000000000000000e+00
-2.827079999999999927e+03 -1.954839999999999918e+03 5.000000000000000000e+00
-6.079109999999999673e+03 6.382089999999999463e+02 0.000000000000000000e+00
7.546799999999999500e+02 -2.640840000000000146e+03 5.000000000000000000e+00
-2.255400000000000091e+03 5.314410000000000309e+02 5.000000000000000000e+00
-3.622110000000000127e+03 -3.118500000000000000e+03 1.000000000000000000e+00
-3.347449999999999818e+03 1.275160000000000082e+03 0.000000000000000000e+00
3.129719999999999800e+03 -4.300630000000000109e+03 0.000000000000000000e+00
-2.700070000000000164e+03 3.983699999999999818e+03 0.000000000000000000e+00
4.970569999999999709e+03 -2.221010000000000218e+03 2.000000000000000000e+00
-3.971530000000000200e+03 -2.592179999999999836e+03 2.000000000000000000e+00
1.658859999999999900e+03 -5.441979999999999563e+03 0.000000000000000000e+00
4.894649999999999636e+03 -3.069179999999999836e+03 0.000000000000000000e+00
-4.315430000000000291e+03 -2.113400000000000091e+03 0.000000000000000000e+00
-2.506559999999999945e+03 -1.881160000000000082e+03 4.000000000000000000e+00
4.415559999999999832e+02 3.787159999999999854e+03 0.000000000000000000e+00
2.033240000000000009e+03 -1.728519999999999982e+03 5.000000000000000000e+00
-6.828199999999999648e+01 4.282899999999999636e+03 2.000000000000000000e+00
-5.670340000000000146e+03 -2.001289999999999964e+03 0.000000000000000000e+00
-2.014230000000000018e+03 -1.154549999999999955e+03 5.000000000000000000e+00
-1.177049999999999955e+03 -2.623570000000000164e+03 0.000000000000000000e+00
2.906670000000000073e+03 -3.469840000000000146e+03 0.000000000000000000e+00
5.616859999999999673e+03 -2.240380000000000109e+03 0.000000000000000000e+00
2.105300000000000182e+03 5.901600000000000179e+00 1.000000000000000000e+00
3.807170000000000073e+03 -4.200659999999999854e+03 0.000000000000000000e+00
-1.978140000000000100e+03 -2.285179999999999836e+03 0.000000000000000000e+00
2.972860000000000127e+03 -5.391279999999999745e+03 1.000000000000000000e+00
-2.815880000000000109e+03 -2.722760000000000218e+03 0.000000000000000000e+00
-1.044369999999999891e+03 -1.125759999999999991e+03 5.000000000000000000e+00
5.642489999999999782e+03 -1.477130000000000109e+03 0.000000000000000000e+00
4.016559999999999945e+03 -2.215199999999999818e+03 0.000000000000000000e+00
-2.136130000000000109e+03 -5.885510000000000218e+03 0.000000000000000000e+00
-4.643579999999999927e+03 4.253210000000000036e+03 0.000000000000000000e+00
-1.076109999999999900e+03 2.424460000000000036e+03 0.000000000000000000e+00
3.553960000000000036e+03 -1.904430000000000064e+03 3.000000000000000000e+00
-3.277110000000000127e+03 3.191039999999999964e+03 1.000000000000000000e+00
5.320750000000000000e+03 -6.663120000000000687e+01 0.000000000000000000e+00
1.268099999999999909e+03 -5.191510000000000218e+03 0.000000000000000000e+00
5.185460000000000036e+03 2.601220000000000141e+02 0.000000000000000000e+00
2.185880000000000109e+03 -1.921750000000000114e+02 5.000000000000000000e+00
-2.953290000000000077e+02 -3.478009999999999877e+02 5.000000000000000000e+00
4.409779999999999745e+03 -2.217789999999999964e+03 0.000000000000000000e+00
-6.009539999999999964e+03 -1.631160000000000082e+03 0.000000000000000000e+00
-3.569980000000000018e+03 2.896420000000000073e+03 0.000000000000000000e+00
2.603519999999999982e+03 4.487100000000000364e+03 1.000000000000000000e+00
2.331000000000000000e+03 4.598859999999999673e+03 0.000000000000000000e+00
-5.953210000000000036e+03 -1.865809999999999945e+03 0.000000000000000000e+00
3.206059999999999945e+03 5.229829999999999927e+03 0.000000000000000000e+00
-1.387269999999999982e+03 1.624630000000000109e+03 5.000000000000000000e+00
3.810650000000000091e+03 6.989719999999999800e+02 2.000000000000000000e+00
-2.336090000000000146e+03 -2.194119999999999891e+03 4.000000000000000000e+00
-2.913530000000000200e+03 -2.774150000000000091e+03 0.000000000000000000e+00
-7.570890000000000555e+02 -1.498640000000000100e+03 5.000000000000000000e+00
4.717140000000000327e+03 -2.371980000000000018e+03 0.000000000000000000e+00
-2.073650000000000091e+03 5.478090000000000146e+03 0.000000000000000000e+00
-5.052100000000000364e+03 3.603309999999999945e+03 0.000000000000000000e+00
-2.060070000000000164e+03 -4.810459999999999923e+02 0.000000000000000000e+00
5.033779999999999745e+03 3.168280000000000200e+03 0.000000000000000000e+00
-2.518670000000000073e+03 -5.658510000000000218e+03 0.000000000000000000e+00
-3.629809999999999945e+02 4.075769999999999982e+03 0.000000000000000000e+00
-1.824890000000000100e+03 -3.845199999999999818e+03 2.000000000000000000e+00
7.498640000000000327e+02 2.717530000000000200e+03 4.000000000000000000e+00
2.455400000000000091e+03 5.026859999999999673e+03 0.000000000000000000e+00
5.040420000000000073e+03 2.680230000000000246e+02 0.000000000000000000e+00
-4.556399999999999864e+02 -1.899069999999999936e+03 5.000000000000000000e+00
3.943059999999999832e+02 3.105920000000000073e+03 5.000000000000000000e+00
4.306520000000000437e+03 -3.401120000000000232e+02 3.000000000000000000e+00
2.980639999999999873e+03 -5.274369999999999891e+03 0.000000000000000000e+00
5.386500000000000000e+03 -1.768849999999999909e+03 0.000000000000000000e+00
7.397010000000000218e+02 4.453279999999999745e+03 2.000000000000000000e+00
-2.524639999999999873e+03 -5.427319999999999709e+03 0.000000000000000000e+00
2.755039999999999964e+03 -1.406980000000000018e+03 0.000000000000000000e+00
-6.062020000000000437e+03 1.558500000000000000e+03 0.000000000000000000e+00
2.109290000000000020e+02 4.861359999999999673e+03 0.000000000000000000e+00
-3.642610000000000127e+03 8.232659999999999627e+02 3.000000000000000000e+00
4.332149999999999636e+03 1.266359999999999900e+03 0.000000000000000000e+00
4.867640000000000327e+03 -3.594619999999999891e+03 0.000000000000000000e+00
4.107189999999999600e+03 2.597219999999999800e+03 0.000000000000000000e+00
5.239770000000000437e+03 2.533090000000000146e+03 0.000000000000000000e+00
-8.336639999999999873e+02 -5.612890000000000327e+03 0.000000000000000000e+00
-3.830420000000000073e+03 -3.011610000000000127e+03 0.000000000000000000e+00
-1.377809999999999945e+03 9.876580000000000155e+02 5.000000000000000000e+00
1.551599999999999909e+03 3.142780000000000200e+03 4.000000000000000000e+00
-2.181879999999999953e+01 -5.342970000000000255e+03 0.000000000000000000e+00
4.996750000000000114e+02 -5.440729999999999563e+03 0.000000000000000000e+00
-9.270199999999999818e+02 -5.980060000000000400e+03 0.000000000000000000e+00
-6.014410000000000309e+02 4.026820000000000164e+03 0.000000000000000000e+00
2.921840000000000259e+02 3.169579999999999927e+03 0.000000000000000000e+00
-1.677079999999999927e+03 1.947569999999999936e+03 0.000000000000000000e+00
-4.481750000000000000e+03 2.158539999999999964e+03 0.000000000000000000e+00
-8.547619999999999436e+02 5.888090000000000146e+03 0.000000000000000000e+00
3.881250000000000000e+02 4.666260000000000218e+03 0.000000000000000000e+00
1.904759999999999991e+03 8.345449999999999591e+02 0.000000000000000000e+00
-5.745920000000000073e+03 -5.558450000000000273e+02 0.000000000000000000e+00
6.334779999999999518e+02 1.299309999999999945e+03 0.000000000000000000e+00
-8.732699999999999818e+02 3.110840000000000146e+03 4.000000000000000000e+00
3.033969999999999800e+03 7.446420000000000528e+02 0.000000000000000000e+00
-6.184220000000000255e+02 3.537460000000000036e+03 0.000000000000000000e+00
-1.674369999999999891e+03 2.247170000000000073e+03 0.000000000000000000e+00
2.307949999999999818e+03 6.213519999999999754e+02 0.000000000000000000e+00
-4.817789999999999964e+03 -1.768039999999999964e+03 0.000000000000000000e+00
5.144390000000000327e+03 1.236220000000000027e+03 0.000000000000000000e+00
-4.569569999999999709e+03 -4.926030000000000086e+02 0.000000000000000000e+00
-1.305470000000000027e+03 1.342059999999999945e+03 5.000000000000000000e+00
4.560960000000000036e+03 -3.367069999999999936e+02 0.000000000000000000e+00
-5.343119999999999891e+03 -1.849349999999999909e+03 0.000000000000000000e+00
2.813429999999999836e+03 -4.452819999999999709e+03 0.000000000000000000e+00
6.971720000000000255e+02 -2.276400000000000091e+03 0.000000000000000000e+00
-6.288779999999999745e+03 -1.505670000000000073e+02 0.000000000000000000e+00
-2.980469999999999800e+03 -5.280390000000000327e+03 0.000000000000000000e+00
-9.185270000000000437e+02 -5.925230000000000246e+02 5.000000000000000000e+00
4.691270000000000437e+03 3.373909999999999854e+03 0.000000000000000000e+00
2.168379999999999939e+02 -3.673519999999999982e+03 0.000000000000000000e+00
-2.804630000000000109e+03 1.244549999999999955e+03 0.000000000000000000e+00
-2.463789999999999964e+03 2.199429999999999836e+03 0.000000000000000000e+00
3.461530000000000200e+03 3.132110000000000127e+03 0.000000000000000000e+00
2.473730000000000018e+03 -2.817289999999999964e+03 0.000000000000000000e+00
-4.054920000000000073e+03 1.822380000000000109e+03 2.000000000000000000e+00
4.165919999999999845e+01 6.245819999999999709e+03 0.000000000000000000e+00
-1.541660000000000082e+03 -3.254750000000000000e+03 3.000000000000000000e+00
2.165300000000000182e+03 -4.737710000000000036e+03 2.000000000000000000e+00
8.360589999999999691e+02 4.920989999999999782e+03 0.000000000000000000e+00
-3.980640000000000178e+00 -4.113180000000000291e+03 0.000000000000000000e+00
-4.973470000000000255e+03 -2.205710000000000036e+03 0.000000000000000000e+00
1.297069999999999936e+03 1.907980000000000018e+03 5.000000000000000000e+00
-1.197109999999999900e+03 -5.714000000000000000e+03 0.000000000000000000e+00
-2.759570000000000164e+03 3.731039999999999964e+03 0.000000000000000000e+00
-2.333820000000000164e+03 3.655090000000000146e+02 5.000000000000000000e+00
5.836529999999999774e+01 -1.055339999999999918e+03 0.000000000000000000e+00
2.476880000000000109e+03 -2.586099999999999909e+03 0.000000000000000000e+00
-1.087359999999999900e+03 -4.086949999999999818e+03 3.000000000000000000e+00
-4.590500000000000000e+03 4.307229999999999563e+03 0.000000000000000000e+00
-1.791539999999999964e+03 4.975449999999999818e+03 1.000000000000000000e+00
-5.226270000000000437e+03 -2.981730000000000018e+03 0.000000000000000000e+00
5.338000000000000000e+03 3.782069999999999936e+02 0.000000000000000000e+00
-4.685300000000000182e+03 -2.580289999999999964e+03 0.000000000000000000e+00
4.818340000000000146e+03 -4.050440000000000055e+03 0.000000000000000000e+00
3.955909999999999854e+03 -9.999139999999999873e+02 2.000000000000000000e+00
1.539529999999999973e+03 -5.368350000000000364e+03 0.000000000000000000e+00
-3.009840000000000146e+03 2.572909999999999854e+03 4.000000000000000000e+00
3.778000000000000000e+03 -2.967909999999999854e+03 0.000000000000000000e+00
-5.222939999999999600e+03 2.551750000000000000e+03 2.000000000000000000e+00
3.132519999999999982e+03 1.658369999999999891e+02 2.000000000000000000e+00
-3.043820000000000164e+03 2.419250000000000000e+03 0.000000000000000000e+00
2.321329999999999927e+03 -5.496810000000000400e+03 0.000000000000000000e+00
2.123389999999999873e+03 -5.032100000000000364e+03 0.000000000000000000e+00
-7.946059999999999945e+02 -2.532110000000000127e+03 0.000000000000000000e+00
-1.893230000000000018e+03 5.627470000000000255e+03 0.000000000000000000e+00
-3.418590000000000146e+03 4.675460000000000036e+03 0.000000000000000000e+00
1.293910000000000082e+03 -5.830239999999999782e+03 0.000000000000000000e+00
-1.961880000000000109e+03 -1.881309999999999945e+03 0.000000000000000000e+00
8.613750000000000000e+02 1.324329999999999927e+03 2.000000000000000000e+00
2.269730000000000018e+03 9.162079999999999700e+02 0.000000000000000000e+00
1.091569999999999965e+02 -2.325039999999999907e+02 5.000000000000000000e+00
3.704989999999999782e+03 -1.178609999999999900e+03 3.000000000000000000e+00
-1.536079999999999927e+03 -2.209960000000000036e+03 5.000000000000000000e+00
-1.713960000000000036e+03 -2.822619999999999891e+03 4.000000000000000000e+00
8.884389999999999645e+02 3.281559999999999945e+03 3.000000000000000000e+00
-1.286960000000000036e+03 4.964820000000000277e+02 0.000000000000000000e+00
-4.644239999999999782e+03 3.198530000000000200e+03 1.000000000000000000e+00
-1.912170000000000073e+03 1.257630000000000109e+03 5.000000000000000000e+00
1.214509999999999991e+03 6.138000000000000000e+03 0.000000000000000000e+00
-3.614079999999999927e+03 -1.883489999999999895e+02 0.000000000000000000e+00
-8.726180000000000518e+02 -5.483989999999999782e+03 0.000000000000000000e+00
5.623000000000000000e+03 9.530900000000000318e+02 0.000000000000000000e+00
3.166010000000000218e+03 -4.202619999999999891e+03 1.000000000000000000e+00
-4.484089999999999776e+01 -5.718859999999999673e+02 5.000000000000000000e+00
-1.541910000000000082e+03 3.974489999999999782e+03 2.000000000000000000e+00
2.671789999999999964e+03 -1.465799999999999955e+03 4.000000000000000000e+00
-5.942450000000000045e+02 2.640670000000000073e+03 4.000000000000000000e+00
-1.482029999999999973e+03 3.140179999999999836e+03 0.000000000000000000e+00
-4.968589999999999804e+02 -1.198940000000000055e+03 0.000000000000000000e+00
-3.592920000000000073e+03 1.417680000000000064e+03 3.000000000000000000e+00
4.289010000000000218e+03 -3.145820000000000164e+03 2.000000000000000000e+00
1.492930000000000064e+03 4.830590000000000146e+03 0.000000000000000000e+00
5.324530000000000030e+01 9.467229999999999563e+02 3.000000000000000000e+00
-3.969860000000000127e+03 -3.384639999999999873e+03 1.000000000000000000e+00
-3.057429999999999836e+03 1.342660000000000082e+03 5.000000000000000000e+00
1.639480000000000018e+03 -4.420439999999999600e+03 2.000000000000000000e+00
3.374900000000000091e+03 -1.080990000000000009e+03 0.000000000000000000e+00
-5.998359999999999673e+03 -5.854139999999999873e+02 0.000000000000000000e+00
-5.761020000000000437e+03 -7.227799999999999727e+02 1.000000000000000000e+00
1.078440000000000055e+03 1.245529999999999973e+03 0.000000000000000000e+00
-9.795639999999999645e+02 2.620940000000000055e+03 0.000000000000000000e+00
-4.595949999999999818e+03 2.163920000000000073e+03 0.000000000000000000e+00
-1.659819999999999936e+03 2.474920000000000073e+03 4.000000000000000000e+00
-1.285910000000000082e+03 1.683960000000000036e+03 0.000000000000000000e+00
1.021960000000000036e+03 2.953369999999999891e+03 3.000000000000000000e+00
-1.006029999999999973e+03 -3.132650000000000091e+03 0.000000000000000000e+00
1.939250000000000000e+03 1.357589999999999918e+03 0.000000000000000000e+00
-1.749480000000000018e+03 -2.447980000000000018e+03 0.000000000000000000e+00
7.861480000000000246e+02 5.582470000000000255e+03 0.000000000000000000e+00
-7.436849999999999454e+02 -3.843150000000000091e+03 2.000000000000000000e+00
-5.098930000000000291e+03 -4.081299999999999955e+02 1.000000000000000000e+00
1.101569999999999936e+03 5.973060000000000400e+02 1.000000000000000000e+00
1.633849999999999909e+03 -7.801900000000000546e+02 1.000000000000000000e+00
1.947119999999999891e+03 -2.832690000000000055e+02 5.000000000000000000e+00
4.162200000000000273e+02 -5.830300000000000182e+03 1.000000000000000000e+00
-5.790930000000000291e+03 1.723769999999999982e+03 0.000000000000000000e+00
1.810029999999999973e+03 -3.198889999999999873e+03 3.000000000000000000e+00
-1.123450000000000045e+03 -4.037699999999999818e+02 3.000000000000000000e+00
2.549360000000000070e+02 4.093300000000000182e+03 1.000000000000000000e+00
-1.714989999999999952e+02 -5.749590000000000146e+03 0.000000000000000000e+00
-2.508840000000000146e+03 -1.226859999999999900e+03 5.000000000000000000e+00
-2.890789999999999964e+03 1.821270000000000095e+02 0.000000000000000000e+00
5.185520000000000437e+03 -1.662049999999999955e+03 2.000000000000000000e+00
-5.025130000000000109e+03 -6.290829999999999700e+02 0.000000000000000000e+00
2.725340000000000146e+03 -4.298810000000000400e+03 0.000000000000000000e+00
-2.275289999999999964e+03 4.365600000000000364e+03 0.000000000000000000e+00
-3.995769999999999982e+03 4.567539999999999964e+03 0.000000000000000000e+00
4.084289999999999964e+03 3.520969999999999800e+03 0.000000000000000000e+00
-2.549150000000000091e+03 5.471220000000000255e+03 0.000000000000000000e+00
-2.033759999999999991e+03 6.838759999999999764e+02 5.000000000000000000e+00
1.589420000000000073e+03 3.442350000000000136e+02 0.000000000000000000e+00
-5.612350000000000364e+03 -2.739079999999999927e+03 0.000000000000000000e+00
-2.996639999999999873e+03 -4.979159999999999854e+03 0.000000000000000000e+00
7.995819999999999936e+02 2.337150000000000091e+03 0.000000000000000000e+00
3.734599999999999909e+03 3.770280000000000200e+03 2.000000000000000000e+00
8.125950000000000273e+02 4.116600000000000364e+03 0.000000000000000000e+00
1.501339999999999918e+03 -5.542069999999999709e+03 0.000000000000000000e+00
2.626650000000000091e+03 2.298590000000000146e+03 0.000000000000000000e+00
5.093289999999999964e+03 2.523940000000000055e+03 0.000000000000000000e+00
-3.947710000000000036e+03 -1.759710000000000036e+03 0.000000000000000000e+00
-4.879050000000000182e+03 -3.340670000000000073e+03 0.000000000000000000e+00
1.303710000000000036e+03 6.068439999999999600e+03 0.000000000000000000e+00
5.547739999999999782e+03 -1.918549999999999955e+03 0.000000000000000000e+00
2.540159999999999854e+03 4.335569999999999709e+03 3.000000000000000000e+00
4.511159999999999854e+03 1.624210000000000036e+03 0.000000000000000000e+00
3.347660000000000196e+02 5.319760000000000218e+03 0.000000000000000000e+00
-5.020020000000000437e+03 -1.252720000000000027e+03 0.000000000000000000e+00
5.641559999999999491e+02 -3.953159999999999854e+03 1.000000000000000000e+00
5.451609999999999673e+03 7.728170000000000073e+02 0.000000000000000000e+00
-3.367800000000000182e+03 3.823000000000000000e+03 0.000000000000000000e+00
5.463079999999999927e+03 9.659360000000000355e+02 0.000000000000000000e+00
4.102079999999999927e+03 1.957109999999999900e+03 0.000000000000000000e+00
-7.036180000000000518e+02 9.559629999999999654e+02 1.000000000000000000e+00
-5.378449999999999818e+03 -2.774680000000000177e+02 1.000000000000000000e+00
-3.295750000000000000e+03 1.257130000000000109e+03 4.000000000000000000e+00
1.891719999999999970e+02 2.623139999999999873e+03 1.000000000000000000e+00
2.165090000000000146e+03 -3.806279999999999859e+02 2.000000000000000000e+00
4.327449999999999818e+03 3.457930000000000064e+02 0.000000000000000000e+00
1.006009999999999991e+03 6.180350000000000364e+03 0.000000000000000000e+00
7.434230000000000018e+02 6.220670000000000073e+03 2.000000000000000000e+00
1.593700000000000045e+03 -4.082710000000000036e+03 2.000000000000000000e+00
-3.001110000000000127e+03 -1.329569999999999936e+03 5.000000000000000000e+00
-4.558239999999999782e+03 3.044739999999999782e+03 1.000000000000000000e+00
-7.086470000000000482e+02 2.904059999999999945e+03 0.000000000000000000e+00
4.584579999999999927e+03 3.283800000000000182e+03 2.000000000000000000e+00
-8.337849999999999682e+02 1.704410000000000082e+03 2.000000000000000000e+00
-1.314450000000000045e+03 1.958940000000000055e+03 0.000000000000000000e+00
2.650809999999999945e+03 -4.798700000000000045e+02 0.000000000000000000e+00
-9.445510000000000446e+02 -2.008640000000000100e+03 0.000000000000000000e+00
5.411199999999999818e+03 1.287849999999999909e+03 1.000000000000000000e+00
-1.566180000000000064e+03 -6.334769999999999754e+02 0.000000000000000000e+00
-5.462789999999999964e+03 1.089930000000000064e+03 1.000000000000000000e+00
5.740399999999999636e+03 2.039069999999999936e+03 0.000000000000000000e+00
-6.971280000000000427e+02 6.253770000000000437e+03 0.000000000000000000e+00
7.980950000000000273e+02 -4.366779999999999745e+03 0.000000000000000000e+00
-2.850840000000000032e+02 6.265720000000000255e+03 0.000000000000000000e+00
3.378010000000000218e+03 5.220199999999999818e+02 4.000000000000000000e+00
-2.622539999999999964e+03 1.343339999999999918e+03 5.000000000000000000e+00
2.728880000000000109e+03 -2.728699999999999818e+03 0.000000000000000000e+00
1.450410000000000082e+03 -1.236019999999999982e+03 0.000000000000000000e+00
-3.113489999999999782e+03 -2.565260000000000218e+03 0.000000000000000000e+00
-3.077079999999999927e+03 -4.413869999999999891e+03 0.000000000000000000e+00
4.179580000000000268e+02 -2.314389999999999873e+03 5.000000000000000000e+00
-5.199159999999999854e+03 2.647159999999999854e+03 0.000000000000000000e+00
1.782700000000000045e+03 1.116960000000000086e+01 0.000000000000000000e+00
3.309800000000000182e+02 -3.626880000000000109e+03 0.000000000000000000e+00
-1.753569999999999936e+03 4.050429999999999836e+03 0.000000000000000000e+00
-1.953279999999999973e+03 3.605690000000000055e+03 3.000000000000000000e+00
-1.321819999999999936e+03 -3.842119999999999891e+02 0.000000000000000000e+00
2.182679999999999836e+03 -5.614489999999999782e+03 0.000000000000000000e+00
2.709680000000000177e+01 -5.859609999999999673e+03 0.000000000000000000e+00
-1.221200000000000045e+03 -5.398539999999999850e+01 5.000000000000000000e+00
-5.185420000000000073e+03 3.049019999999999982e+03 0.000000000000000000e+00
-1.228149999999999977e+02 -1.867319999999999936e+03 0.000000000000000000e+00
-2.822590000000000146e+03 6.484930000000000305e+00 5.000000000000000000e+00
-4.655520000000000209e+02 5.060489999999999782e+03 0.000000000000000000e+00
-2.358010000000000218e+03 4.490789999999999964e+03 0.000000000000000000e+00
6.753229999999999791e+02 3.396050000000000182e+03 0.000000000000000000e+00
-1.797630000000000052e+02 1.680250000000000000e+03 0.000000000000000000e+00
3.553000000000000114e+01 3.865130000000000109e+03 0.000000000000000000e+00
-5.726180000000000291e+03 -1.189220000000000027e+03 0.000000000000000000e+00
-6.096839999999999691e+02 -3.087860000000000127e+03 0.000000000000000000e+00
3.796190000000000055e+03 3.661540000000000106e+01 4.000000000000000000e+00
-9.310840000000000316e+01 5.785050000000000182e+03 0.000000000000000000e+00
-4.249739999999999895e+02 -5.513830000000000382e+02 0.000000000000000000e+00
3.431500000000000000e+03 3.747239999999999782e+03 0.000000000000000000e+00
1.791809999999999945e+03 1.358309999999999945e+03 0.000000000000000000e+00
3.104769999999999982e+03 2.057650000000000091e+03 3.000000000000000000e+00
1.313859999999999900e+03 8.408410000000000082e+02 3.000000000000000000e+00
-4.372850000000000364e+03 -2.603019999999999982e+03 0.000000000000000000e+00
-1.847349999999999909e+03 -4.437420000000000073e+03 3.000000000000000000e+00
2.424099999999999966e+01 2.073099999999999909e+03 5.000000000000000000e+00
-2.525940000000000055e+03 -3.975760000000000218e+03 2.000000000000000000e+00
-3.471750000000000000e+03 -2.713960000000000150e+02 3.000000000000000000e+00
1.075710000000000036e+03 3.607639999999999873e+03 3.000000000000000000e+00
-1.980709999999999980e+02 2.968039999999999964e+03 0.000000000000000000e+00
-3.842210000000000036e+02 -3.226639999999999873e+03 0.000000000000000000e+00
4.290779999999999745e+03 1.406710000000000036e+03 1.000000000000000000e+00
-2.902860000000000127e+03 -2.615420000000000073e+03 0.000000000000000000e+00
-2.524579999999999927e+03 4.167359999999999900e+02 5.000000000000000000e+00
1.237730000000000018e+03 6.103109999999999673e+03 0.000000000000000000e+00
-2.276809999999999945e+03 -5.011270000000000437e+03 0.000000000000000000e+00
6.005920000000000073e+03 -1.008200000000000045e+03 0.000000000000000000e+00
-5.234869999999999663e+02 4.514250000000000000e+03 0.000000000000000000e+00
-1.572730000000000018e+03 4.394770000000000437e+03 0.000000000000000000e+00
7.512550000000000239e+01 4.816510000000000218e+03 0.000000000000000000e+00
1.526370000000000005e+02 3.634500000000000000e+03 0.000000000000000000e+00
-4.112130000000000109e+03 -2.856949999999999818e+03 0.000000000000000000e+00
-4.723570000000000277e+02 -1.746959999999999980e+02 5.000000000000000000e+00
-3.352730000000000246e+02 -2.585780000000000200e+03 0.000000000000000000e+00
-9.679850000000000136e+02 -2.443629999999999995e+02 2.000000000000000000e+00
1.775460000000000036e+03 -6.394260000000000446e+02 0.000000000000000000e+00
-1.939650000000000091e+03 -4.292649999999999636e+03 0.000000000000000000e+00
4.749310000000000400e+03 -2.162019999999999982e+03 0.000000000000000000e+00
2.979079999999999927e+03 -1.474579999999999927e+03 0.000000000000000000e+00
3.077809999999999945e+03 1.107029999999999973e+03 0.000000000000000000e+00
-2.790289999999999964e+03 2.169170000000000016e+02 0.000000000000000000e+00
8.209120000000000346e+02 -2.877339999999999804e+02 5.000000000000000000e+00
5.712329999999999927e+03 -5.739930000000000518e+02 0.000000000000000000e+00
3.385530000000000200e+03 -4.203409999999999854e+03 0.000000000000000000e+00
2.611730000000000018e+03 -5.483239999999999782e+03 0.000000000000000000e+00
-2.276780000000000200e+03 4.421789999999999964e+03 2.000000000000000000e+00
-4.214750000000000000e+03 2.162150000000000091e+03 0.000000000000000000e+00
-9.705900000000000318e+02 6.081430000000000291e+03 0.000000000000000000e+00
-2.360710000000000036e+03 5.559970000000000255e+03 0.000000000000000000e+00
4.180340000000000146e+03 -1.723410000000000082e+03 0.000000000000000000e+00
1.636069999999999936e+03 -1.002049999999999955e+03 0.000000000000000000e+00
-5.794430000000000291e+03 -2.066480000000000018e+03 0.000000000000000000e+00
-2.158059999999999945e+03 -3.222460000000000036e+03 0.000000000000000000e+00
-2.078380000000000109e+03 2.868090000000000146e+03 2.000000000000000000e+00
-4.165020000000000095e+02 4.017699999999999818e+03 3.000000000000000000e+00
-3.858170000000000073e+03 -3.805730000000000018e+03 0.000000000000000000e+00
-2.177829999999999927e+03 -5.158880000000000109e+03 0.000000000000000000e+00
-1.954530000000000030e+02 1.634299999999999955e+03 0.000000000000000000e+00
-3.256010000000000218e+03 -1.764599999999999909e+03 0.000000000000000000e+00
-7.255759999999999366e+01 2.756369999999999891e+03 5.000000000000000000e+00
4.828020000000000437e+03 -1.647900000000000091e+03 0.000000000000000000e+00
-3.480099999999999909e+03 3.666739999999999782e+03 3.000000000000000000e+00
2.976979999999999791e+02 -4.497310000000000400e+03 2.000000000000000000e+00
-1.395059999999999945e+03 -5.982470000000000255e+03 0.000000000000000000e+00
-2.236690000000000055e+03 -2.277019999999999982e+03 0.000000000000000000e+00
-3.681379999999999768e+02 2.599300000000000182e+03 0.000000000000000000e+00
-2.351289999999999964e+03 -8.057440000000000282e+02 5.000000000000000000e+00
3.167710000000000036e+03 4.750359999999999673e+03 0.000000000000000000e+00
-4.739920000000000073e+03 8.994479999999999791e+02 0.000000000000000000e+00
-3.818480000000000018e+03 -4.738590000000000146e+03 1.000000000000000000e+00
-3.743829999999999814e+02 -3.467849999999999909e+03 0.000000000000000000e+00
-2.149300000000000182e+03 3.662400000000000091e+03 0.000000000000000000e+00
2.882820000000000164e+03 -2.809230000000000018e+03 0.000000000000000000e+00
-1.098529999999999973e+03 4.556390000000000327e+03 0.000000000000000000e+00
2.543739999999999782e+03 3.851840000000000259e+02 0.000000000000000000e+00
-3.508579999999999927e+03 3.283009999999999877e+02 0.000000000000000000e+00
-3.163300000000000182e+03 -2.662849999999999909e+03 3.000000000000000000e+00
8.096000000000000227e+02 5.234390000000000327e+03 0.000000000000000000e+00
-1.348349999999999909e+03 -2.928729999999999905e+02 2.000000000000000000e+00
5.618020000000000437e+03 -1.571650000000000091e+03 2.000000000000000000e+00
-1.888600000000000136e+02 -5.723159999999999854e+03 0.000000000000000000e+00
5.068159999999999854e+03 1.633069999999999936e+03 0.000000000000000000e+00
3.649730000000000132e+02 -2.672630000000000109e+03 0.000000000000000000e+00
-1.555600000000000023e+02 -3.373940000000000055e+02 5.000000000000000000e+00
2.996400000000000091e+03 -4.393439999999999600e+03 2.000000000000000000e+00
5.809460000000000036e+03 -1.285529999999999973e+03 0.000000000000000000e+00
4.925859999999999673e+03 -9.623390000000000555e+02 2.000000000000000000e+00
-7.018500000000000227e+02 -1.741480000000000018e+03 5.000000000000000000e+00
9.454690000000000509e+02 3.509260000000000218e+03 0.000000000000000000e+00
-1.000190000000000055e+03 -1.277750000000000000e+03 0.000000000000000000e+00
-3.808789999999999964e+03 2.494170000000000073e+03 3.000000000000000000e+00
9.979850000000000421e+01 -3.857269999999999982e+03 0.000000000000000000e+00
-4.587649999999999636e+03 -3.698309999999999945e+03 0.000000000000000000e+00
-5.338539999999999964e+03 -2.746920000000000073e+03 0.000000000000000000e+00
-1.248150000000000091e+03 -5.699010000000000218e+03 0.000000000000000000e+00
1.164210000000000036e+03 4.518920000000000073e+03 0.000000000000000000e+00
8.588139999999999645e+02 -6.149119999999999891e+03 0.000000000000000000e+00
5.109829999999999927e+03 -1.164779999999999973e+03 2.000000000000000000e+00
-2.685929999999999836e+03 -3.213730000000000018e+03 3.000000000000000000e+00
4.436179999999999950e+02 -2.851929999999999836e+03 0.000000000000000000e+00
2.528400000000000091e+03 5.247279999999999745e+03 0.000000000000000000e+00
-1.057069999999999936e+03 4.859920000000000073e+03 3.000000000000000000e+00
-4.976680000000000064e+02 2.184579999999999927e+03 0.000000000000000000e+00
1.336799999999999955e+03 -1.018850000000000051e+02 1.000000000000000000e+00
-1.438289999999999964e+03 1.379950000000000045e+03 0.000000000000000000e+00
-1.516799999999999955e+03 -4.926239999999999782e+03 0.000000000000000000e+00
-2.089170000000000073e+03 1.244490000000000009e+03 0.000000000000000000e+00
3.643369999999999891e+03 4.118920000000000073e+03 0.000000000000000000e+00
-2.655119999999999891e+03 2.852110000000000127e+03 0.000000000000000000e+00
1.552539999999999964e+03 5.434420000000000073e+03 0.000000000000000000e+00
-2.157739999999999782e+03 4.431600000000000364e+03 0.000000000000000000e+00
9.523139999999999645e+02 -6.054260000000000218e+03 0.000000000000000000e+00
3.481469999999999800e+03 -1.279269999999999982e+03 3.000000000000000000e+00
9.282259999999999991e+02 -3.613940000000000055e+02 5.000000000000000000e+00
1.562680000000000064e+03 4.273350000000000364e+03 0.000000000000000000e+00
2.116750000000000000e+03 -3.386920000000000073e+03 0.000000000000000000e+00
5.336750000000000000e+03 1.710000000000000000e+03 0.000000000000000000e+00
3.831389999999999873e+03 4.257890000000000327e+03 0.000000000000000000e+00
3.223500000000000000e+03 -3.147929999999999836e+03 0.000000000000000000e+00
3.926949999999999818e+03 -2.863429999999999836e+03 0.000000000000000000e+00
2.139519999999999982e+03 1.025440000000000055e+03 0.000000000000000000e+00
9.527549999999999386e+01 -5.025970000000000255e+03 1.000000000000000000e+00
-4.749300000000000182e+03 1.658859999999999900e+03 2.000000000000000000e+00
-5.895710000000000036e+03 1.415750000000000000e+03 0.000000000000000000e+00
-2.884599999999999909e+03 -5.086259999999999764e+02 0.000000000000000000e+00
1.466609999999999900e+03 2.662139999999999873e+03 0.000000000000000000e+00
3.469289999999999964e+03 4.445829999999999927e+03 0.000000000000000000e+00
4.394029999999999745e+03 -2.824719999999999800e+03 0.000000000000000000e+00
-2.607340000000000146e+03 -4.458579999999999927e+03 0.000000000000000000e+00
-9.993020000000000209e+02 3.102900000000000091e+03 0.000000000000000000e+00
-3.914030000000000200e+03 -4.720430000000000291e+03 0.000000000000000000e+00
-3.112810000000000059e+02 -6.088890000000000327e+03 0.000000000000000000e+00
7.368619999999999663e+02 -2.330469999999999800e+03 4.000000000000000000e+00
-2.107630000000000109e+03 -4.007960000000000036e+03 2.000000000000000000e+00
-3.465869999999999891e+03 -3.548030000000000200e+03 0.000000000000000000e+00
2.306550000000000182e+03 -2.452920000000000073e+03 0.000000000000000000e+00
4.161530000000000200e+02 -5.627729999999999563e+03 0.000000000000000000e+00
1.122729999999999961e+02 -1.538120000000000118e+02 5.000000000000000000e+00
4.391029999999999745e+03 9.478400000000000318e+02 0.000000000000000000e+00
-5.782039999999999964e+03 1.157450000000000045e+03 0.000000000000000000e+00
3.483630000000000109e+03 -4.639710000000000036e+03 0.000000000000000000e+00
-7.142839999999999918e+02 -3.665570000000000164e+03 4.000000000000000000e+00
-5.134220000000000255e+02 -5.944659999999999854e+03 0.000000000000000000e+00
-2.209219999999999970e+02 -4.130529999999999745e+03 0.000000000000000000e+00
5.689050000000000182e+03 7.990220000000000482e+02 0.000000000000000000e+00
2.468039999999999964e+03 -1.868009999999999991e+03 0.000000000000000000e+00
4.809869999999999891e+03 -5.801079999999999472e+02 0.000000000000000000e+00
1.699119999999999891e+03 2.721530000000000200e+03 4.000000000000000000e+00
-5.250029999999999745e+03 9.146839999999999691e+02 2.000000000000000000e+00
3.759369999999999891e+03 1.674519999999999982e+03 0.000000000000000000e+00
5.285460000000000036e+03 1.155759999999999991e+03 0.000000000000000000e+00
3.894789999999999964e+03 2.206530000000000200e+03 0.000000000000000000e+00
3.165960000000000036e+03 3.435369999999999891e+03 1.000000000000000000e+00
4.699159999999999854e+03 -3.713400000000000091e+03 0.000000000000000000e+00
1.399069999999999936e+03 1.765200000000000045e+03 0.000000000000000000e+00
-5.278720000000000255e+03 2.155789999999999964e+03 0.000000000000000000e+00
1.036470000000000027e+03 3.866820000000000164e+03 0.000000000000000000e+00
4.064189999999999827e+02 -1.037970000000000027e+03 5.000000000000000000e+00
-5.725689999999999600e+03 1.456059999999999945e+03 0.000000000000000000e+00
-4.827979999999999563e+03 -3.378639999999999873e+03 0.000000000000000000e+00
5.827970000000000255e+03 -1.647880000000000109e+03 0.000000000000000000e+00
-3.332010000000000218e+03 -1.732839999999999918e+03 4.000000000000000000e+00
-1.221239999999999952e+02 -3.370019999999999982e+03 0.000000000000000000e+00
-4.360229999999999563e+03 1.407819999999999936e+03 0.000000000000000000e+00
-2.378230000000000018e+03 -8.313079999999999927e+02 0.000000000000000000e+00
-6.183539999999999964e+03 -6.439610000000000127e+02 0.000000000000000000e+00
-4.591859999999999673e+03 4.013480000000000018e+03 0.000000000000000000e+00
-3.214170000000000073e+03 -3.618820000000000164e+03 0.000000000000000000e+00
-4.901320000000000050e+02 1.087680000000000064e+03 5.000000000000000000e+00
1.477809999999999945e+03 2.091539999999999964e+03 0.000000000000000000e+00
3.419019999999999982e+03 -4.284020000000000437e+03 0.000000000000000000e+00
6.226369999999999436e+02 -3.971800000000000182e+03 0.000000000000000000e+00
4.384739999999999782e+03 3.409929999999999836e+03 0.000000000000000000e+00
-2.679769999999999982e+03 -1.451640000000000100e+03 5.000000000000000000e+00
-4.405170000000000073e+03 -1.352230000000000018e+03 0.000000000000000000e+00
4.130649999999999636e+03 -1.415990000000000009e+03 3.000000000000000000e+00
5.328819999999999709e+03 1.580529999999999973e+03 2.000000000000000000e+00
-4.836309999999999718e+02 3.631659999999999854e+03 0.000000000000000000e+00
-1.187589999999999918e+03 3.525079999999999814e+02 0.000000000000000000e+00
3.307710000000000036e+03 3.107650000000000091e+03 2.000000000000000000e+00
-2.934820000000000164e+03 -2.276429999999999836e+03 0.000000000000000000e+00
-1.795359999999999900e+03 5.089399999999999636e+03 0.000000000000000000e+00
-2.906019999999999754e+02 -3.707610000000000127e+03 0.000000000000000000e+00
-4.786000000000000000e+03 -2.818880000000000109e+03 0.000000000000000000e+00
2.193010000000000218e+03 -3.663969999999999800e+03 2.000000000000000000e+00
2.100210000000000036e+03 -5.933700000000000045e+02 1.000000000000000000e+00
4.955060000000000400e+03 3.361370000000000005e+02 1.000000000000000000e+00
3.243539999999999964e+03 3.063889999999999873e+03 0.000000000000000000e+00
-4.101460000000000036e+03 -3.499579999999999927e+03 0.000000000000000000e+00
3.715869999999999891e+03 7.259500000000000455e+02 0.000000000000000000e+00
-4.140239999999999782e+03 1.680349999999999909e+03 3.000000000000000000e+00
3.655470000000000255e+02 -2.499900000000000091e+03 0.000000000000000000e+00
-1.860059999999999945e+03 7.544959999999999809e+02 5.000000000000000000e+00
4.435239999999999782e+03 -2.698449999999999818e+03 0.000000000000000000e+00
-4.533729999999999905e+02 -4.300239999999999782e+03 0.000000000000000000e+00
4.964090000000000146e+03 7.973590000000000373e+02 0.000000000000000000e+00
-3.234940000000000055e+03 -1.278160000000000082e+03 0.000000000000000000e+00
3.800040000000000191e+02 -4.049480000000000018e+03 0.000000000000000000e+00
-3.404539999999999964e+03 -2.049050000000000182e+03 0.000000000000000000e+00
-5.619750000000000000e+03 -1.343990000000000009e+03 1.000000000000000000e+00
4.077630000000000109e+03 1.936859999999999900e+03 0.000000000000000000e+00
3.767809999999999945e+03 -2.025629999999999882e+02 4.000000000000000000e+00
-4.511609999999999673e+03 1.279720000000000027e+03 0.000000000000000000e+00
3.528690000000000055e+03 -1.238650000000000091e+03 0.000000000000000000e+00
1.282049999999999955e+03 9.370040000000000191e+02 5.000000000000000000e+00
-6.176430000000000291e+03 1.003330000000000041e+03 0.000000000000000000e+00
-2.288320000000000164e+03 -2.666510000000000218e+03 0.000000000000000000e+00
-1.799670000000000130e+02 -2.223980000000000018e+03 5.000000000000000000e+00
-2.507750000000000000e+03 5.596470000000000255e+03 0.000000000000000000e+00
-6.041579999999999927e+03 -1.090440000000000055e+03 0.000000000000000000e+00
-2.856849999999999909e+03 1.936569999999999936e+03 0.000000000000000000e+00
-1.281549999999999955e+03 -5.824449999999999818e+03 0.000000000000000000e+00
8.358940000000000055e+02 -5.886159999999999854e+03 0.000000000000000000e+00
2.233239999999999782e+03 -6.143949999999999818e+02 5.000000000000000000e+00
-1.499349999999999909e+03 -2.253369999999999891e+03 0.000000000000000000e+00
-4.538649999999999636e+03 -2.803340000000000146e+03 0.000000000000000000e+00
2.604750000000000000e+03 -3.341519999999999982e+03 0.000000000000000000e+00
-3.924949999999999818e+03 -2.995969999999999800e+03 0.000000000000000000e+00
3.291840000000000146e+03 -2.319530000000000200e+03 0.000000000000000000e+00
2.233019999999999982e+03 5.224680000000000291e+03 0.000000000000000000e+00
-1.835299999999999955e+03 -1.990119999999999891e+03 4.000000000000000000e+00
-2.318730000000000018e+03 1.635380000000000109e+03 0.000000000000000000e+00
-3.045280000000000200e+03 3.982340000000000146e+03 0.000000000000000000e+00
1.634069999999999936e+03 2.303699999999999818e+03 3.000000000000000000e+00
-2.945570000000000164e+02 6.501430000000000291e+02 2.000000000000000000e+00
3.537099999999999909e+03 -1.494809999999999945e+03 2.000000000000000000e+00
-4.448340000000000146e+03 7.118809999999999718e+02 4.000000000000000000e+00
9.422880000000000109e+02 2.443809999999999945e+03 0.000000000000000000e+00
-4.900250000000000000e+03 -2.118579999999999927e+03 0.000000000000000000e+00
-4.443539999999999964e+03 1.347900000000000091e+03 1.000000000000000000e+00
4.157279999999999745e+03 -4.233460000000000036e+03 0.000000000000000000e+00
-5.729299999999999500e+02 3.437119999999999891e+03 2.000000000000000000e+00
5.559210000000000036e+03 2.412659999999999854e+03 0.000000000000000000e+00
7.980069999999999482e+02 1.760109999999999900e+03 0.000000000000000000e+00
-1.976960000000000036e+03 5.040199999999999818e+03 0.000000000000000000e+00
-1.090869999999999891e+03 -2.250730000000000018e+03 0.000000000000000000e+00
2.012289999999999964e+03 -5.948949999999999818e+03 0.000000000000000000e+00
4.714880000000000109e+03 -2.925000000000000000e+02 0.000000000000000000e+00
1.636440000000000055e+03 -2.806750000000000114e+02 5.000000000000000000e+00
-9.313569999999999709e+02 1.122000000000000000e+03 0.000000000000000000e+00
-1.842940000000000055e+03 3.600039999999999964e+03 3.000000000000000000e+00
1.519559999999999945e+03 -3.743719999999999800e+03 0.000000000000000000e+00
8.542450000000000045e+02 -2.779289999999999964e+03 0.000000000000000000e+00
-2.539519999999999982e+03 -4.375289999999999964e+03 0.000000000000000000e+00
-5.390470000000000255e+03 -9.115140000000000100e+02 0.000000000000000000e+00
-3.093780000000000200e+03 1.912789999999999964e+03 0.000000000000000000e+00
-1.155549999999999955e+03 -2.441099999999999909e+03 0.000000000000000000e+00
3.650980000000000018e+03 -1.180609999999999900e+03 3.000000000000000000e+00
4.858090000000000146e+03 2.368820000000000164e+03 0.000000000000000000e+00
-3.677800000000000182e+03 -4.956680000000000291e+03 0.000000000000000000e+00
4.141829999999999927e+03 2.561230000000000018e+03 2.000000000000000000e+00
-3.668579999999999927e+03 -2.391280000000000200e+03 2.000000000000000000e+00
2.763780000000000200e+03 -3.036739999999999782e+03 4.000000000000000000e+00
-8.610529999999999973e+02 -5.296850000000000364e+03 0.000000000000000000e+00
-5.071089999999999804e+02 -2.491679999999999836e+03 0.000000000000000000e+00
-2.038660000000000082e+03 -2.513840000000000146e+03 4.000000000000000000e+00
-3.262500000000000000e+03 5.031640000000000327e+03 0.000000000000000000e+00
-4.807710000000000036e+03 -7.536639999999999873e+02 0.000000000000000000e+00
-2.769210000000000036e+03 3.019030000000000200e+03 0.000000000000000000e+00
3.193739999999999782e+03 -3.362000000000000000e+03 2.000000000000000000e+00
4.555949999999999818e+03 1.304650000000000091e+03 0.000000000000000000e+00
-1.067069999999999936e+03 4.013630000000000109e+03 2.000000000000000000e+00
-2.184010000000000218e+03 -3.758980000000000018e+03 1.000000000000000000e+00
1.291470000000000027e+03 -4.822949999999999818e+03 1.000000000000000000e+00
4.092630000000000109e+03 1.157289999999999964e+03 0.000000000000000000e+00
-3.958139999999999873e+03 -2.392800000000000182e+03 2.000000000000000000e+00
-5.535069999999999709e+03 -5.241549999999999727e+02 0.000000000000000000e+00
2.717510000000000218e+03 4.456960000000000036e+03 0.000000000000000000e+00
4.845039999999999964e+03 2.225099999999999909e+03 2.000000000000000000e+00
-3.204210000000000036e+03 1.091019999999999982e+03 3.000000000000000000e+00
-5.267149999999999636e+03 -7.479729999999999563e+02 0.000000000000000000e+00
-7.619149999999999636e+02 -3.751090000000000146e+03 0.000000000000000000e+00
-1.536759999999999991e+03 -3.051250000000000000e+03 3.000000000000000000e+00
4.318909999999999854e+03 -6.305220000000000482e+02 0.000000000000000000e+00
3.193120000000000118e+02 -6.010520000000000437e+03 0.000000000000000000e+00
-2.422549999999999955e+02 4.087519999999999982e+03 3.000000000000000000e+00
3.500420000000000073e+03 3.931230000000000018e+03 2.000000000000000000e+00
-1.337089999999999918e+03 -6.095109999999999673e+03 0.000000000000000000e+00
3.073400000000000091e+03 -9.838970000000000482e+02 0.000000000000000000e+00
-2.738730000000000018e+03 -2.158570000000000164e+03 0.000000000000000000e+00
-5.086899999999999977e+00 -1.692739999999999867e+01 5.000000000000000000e+00
1.923279999999999973e+03 3.007409999999999854e+03 0.000000000000000000e+00
-1.843900000000000091e+03 3.907179999999999836e+03 0.000000000000000000e+00
3.258199999999999818e+03 4.959500000000000000e+03 0.000000000000000000e+00
3.772099999999999795e+02 -8.656269999999999527e+02 5.000000000000000000e+00
-1.129980000000000047e+02 -3.471090000000000146e+03 0.000000000000000000e+00
1.540349999999999909e+03 -2.920349999999999909e+03 2.000000000000000000e+00
-3.625300000000000182e+03 -2.958349999999999909e+03 1.000000000000000000e+00
-1.101019999999999982e+03 3.268510000000000218e+03 0.000000000000000000e+00
-1.632869999999999891e+03 -5.507810000000000400e+03 0.000000000000000000e+00
5.732039999999999964e+03 1.408289999999999964e+03 0.000000000000000000e+00
-1.521880000000000109e+03 -2.504280000000000200e+03 0.000000000000000000e+00
-4.793989999999999782e+03 3.096829999999999927e+03 1.000000000000000000e+00
-3.186929999999999836e+03 5.380679999999999836e+02 0.000000000000000000e+00
2.972200000000000273e+02 -3.338579999999999927e+03 0.000000000000000000e+00
3.595059999999999945e+03 9.360299999999999727e+02 3.000000000000000000e+00
3.577989999999999782e+03 -3.740559999999999945e+03 0.000000000000000000e+00
-2.121829999999999927e+02 1.774049999999999955e+03 4.000000000000000000e+00
-2.583170000000000073e+03 -1.367390000000000043e+02 0.000000000000000000e+00
-2.928860000000000127e+03 -5.333250000000000000e+03 0.000000000000000000e+00
3.650800000000000182e+03 3.676119999999999891e+03 1.000000000000000000e+00
4.985640000000000327e+03 7.647709999999999582e+02 0.000000000000000000e+00
-5.031340000000000146e+03 -3.514920000000000073e+03 0.000000000000000000e+00
-4.354340000000000146e+03 -7.487080000000000268e+01 0.000000000000000000e+00
-6.525529999999999973e+02 1.950010000000000048e+02 5.000000000000000000e+00
-2.124920000000000073e+03 -3.552769999999999982e+03 0.000000000000000000e+00
5.273640000000000327e+03 -3.305849999999999909e+03 0.000000000000000000e+00
-3.295260000000000218e+03 2.201719999999999800e+03 0.000000000000000000e+00
2.080860000000000127e+03 -4.359079999999999927e+03 0.000000000000000000e+00
-3.945090000000000146e+02 -3.841619999999999891e+03 3.000000000000000000e+00
5.081229999999999563e+03 -1.995890000000000100e+03 0.000000000000000000e+00
2.017160000000000082e+03 3.230389999999999873e+03 3.000000000000000000e+00
3.774190000000000055e+03 -2.643159999999999854e+03 0.000000000000000000e+00
3.564510000000000218e+03 -5.017829999999999927e+03 0.000000000000000000e+00
1.227829999999999927e+03 -5.377920000000000073e+03 2.000000000000000000e+00
-2.108710000000000036e+03 -1.537240000000000009e+03 0.000000000000000000e+00
4.020489999999999782e+03 -2.605980000000000018e+03 0.000000000000000000e+00
1.984519999999999982e+03 1.646000000000000000e+03 0.000000000000000000e+00
1.020289999999999964e+03 1.547460000000000036e+03 0.000000000000000000e+00
5.840500000000000000e+03 8.504479999999999791e+02 0.000000000000000000e+00
-2.884900000000000091e+02 3.151179999999999836e+03 0.000000000000000000e+00
5.571199999999999818e+03 -2.629190000000000055e+03 0.000000000000000000e+00
-2.397719999999999800e+03 -3.630449999999999818e+03 0.000000000000000000e+00
-3.040880000000000109e+03 1.241930000000000064e+03 0.000000000000000000e+00
8.343479999999999563e+02 9.023650000000000091e+02 0.000000000000000000e+00
5.857430000000000291e+03 -1.745200000000000045e+03 1.000000000000000000e+00
-1.953970000000000027e+03 -5.121289999999999964e+03 0.000000000000000000e+00
3.769219999999999800e+03 4.402829999999999927e+03 0.000000000000000000e+00
4.160149999999999636e+03 -2.682739999999999782e+03 0.000000000000000000e+00
2.383210000000000036e+03 2.739860000000000127e+03 0.000000000000000000e+00
-5.300029999999999745e+03 -2.354480000000000018e+03 0.000000000000000000e+00
-3.310169999999999959e+02 -6.699779999999999518e+02 3.000000000000000000e+00
4.631510000000000218e+03 1.903509999999999991e+03 3.000000000000000000e+00
1.040519999999999982e+03 -6.719400000000000546e+02 5.000000000000000000e+00
4.930979999999999563e+03 -1.238199999999999932e+02 1.000000000000000000e+00
3.536110000000000127e+03 3.055929999999999836e+03 0.000000000000000000e+00
4.244479999999999563e+03 -2.640530000000000200e+03 1.000000000000000000e+00
-2.739179999999999836e+03 -3.079760000000000218e+03 0.000000000000000000e+00
2.553230000000000018e+03 2.439750000000000000e+03 0.000000000000000000e+00
-2.483730000000000018e+03 -1.196809999999999945e+03 0.000000000000000000e+00
-1.734019999999999982e+03 -9.743579999999999472e+02 0.000000000000000000e+00
4.820640000000000327e+03 3.205940000000000055e+03 0.000000000000000000e+00
5.285659999999999854e+03 2.748670000000000073e+03 0.000000000000000000e+00


==> data/windows.dat <==
1.000000000000000000e+00 7.164874999999999439e+00 7.176458333333331829e+00 5.568541666666666501e+00 5.566374999999999851e+00 3.804541666666666266e+00 7.116916666666666558e+00 7.068624999999999936e+00 5.517791666666666650e+00 5.099541666666667084e+00 3.254083333333333883e+00
7.017543859649122417e-01 7.186708333333333698e+00 7.222875000000000156e+00 5.390666666666666273e+00 5.338833333333331765e+00 3.303249999999999797e+00 7.125541666666667773e+00 7.068749999999999645e+00 5.331041666666665790e+00 4.792374999999999829e+00 2.644625000000000004e+00
4.924086992203529078e-01 6.898124999999998508e+00 6.932791666666666686e+00 4.898166666666666558e+00 4.794416666666667659e+00 2.579041666666666455e+00 6.819374999999999076e+00 6.716541666666666188e+00 4.828541666666666288e+00 4.155874999999999986e+00 1.817625000000000268e+00
3.455226029369421470e-01 6.423083333333333478e+00 6.478916666666667545e+00 4.137166666666666437e+00 4.043083333333333584e+00 1.927541666666666487e+00 6.321208333333331986e+00 6.174583333333333535e+00 4.049583333333332646e+00 3.303749999999999964e+00 1.084250000000000158e+00
2.424242424242424310e-01 5.773958333333334636e+00 5.797291666666667176e+00 3.217791666666666828e+00 3.099166666666666625e+00 1.480750000000000233e+00 5.645000000000000462e+00 5.375625000000000320e+00 3.112583333333333258e+00 2.268583333333333396e+00 5.792916666666665382e-01
1.701162461015026939e-01 4.799166666666665471e+00 4.789499999999999424e+00 2.203750000000000320e+00 2.003541666666666554e+00 1.291875000000000107e+00 4.632125000000000270e+00 4.219291666666666885e+00 2.065916666666666845e+00 1.134333333333333416e+00 3.563749999999999973e-01
1.193792280143255030e-01 3.450791666666666480e+00 3.305249999999999577e+00 1.621291666666666575e+00 1.454083333333333394e+00 1.175791666666666790e+00 3.239624999999999311e+00 2.588250000000000828e+00 1.436999999999999833e+00 5.862916666666666554e-01 2.187083333333332824e-01
8.376963350785340823e-02 2.136499999999999844e+00 1.905541666666666689e+00 1.347750000000000004e+00 1.224041666666666917e+00 1.117500000000000160e+00 1.867208333333333359e+00 1.132291666666666474e+00 1.103583333333333361e+00 3.490416666666666390e-01 1.456250000000000044e-01
5.878030859662013163e-02 1.541875000000000107e+00 1.376791666666666858e+00 1.204874999999999918e+00 1.120333333333333403e+00 1.077333333333333254e+00 1.208291666666666764e+00 5.857916666666667105e-01 8.862083333333332646e-01 2.279999999999999805e-01 9.812500000000000389e-02
4.124561765312435846e-02 1.283708333333333451e+00 1.174750000000000183e+00 1.122083333333333321e+00 1.070875000000000243e+00 1.053500000000000103e+00 8.682499999999999662e-01 3.570833333333333082e-01 7.203749999999999876e-01 1.577083333333333670e-01 6.650000000000000355e-02
2.894286196666747205e-02 1.157833333333333048e+00 1.091208333333332892e+00 1.077458333333332963e+00 1.042666666666666631e+00 1.036583333333333190e+00 6.580000000000001403e-01 2.425833333333332897e-01 5.879166666666667540e-01 1.085833333333333373e-01 4.733333333333332449e-02
2.030903582852404063e-02 1.090125000000000011e+00 1.054541666666666710e+00 1.047250000000000014e+00 1.027375000000000149e+00 1.024583333333333401e+00 5.037083333333332025e-01 1.738333333333333397e-01 4.701250000000000151e-01 7.716666666666664731e-02 3.224999999999999395e-02
1.425110446059569581e-02 1.053708333333333247e+00 1.034208333333333396e+00 1.031083333333333574e+00 1.019125000000000059e+00 1.017583333333333506e+00 3.883333333333333637e-01 1.227499999999999980e-01 3.719166666666666177e-01 5.470833333333333798e-02 2.312499999999999972e-02
1.000000000000000021e-02 1.033541666666666803e+00 1.022291666666666821e+00 1.020125000000000171e+00 1.013458333333333128e+00 1.012625000000000330e+00 2.955416666666666470e-01 8.737499999999999434e-02 2.862916666666667220e-01 3.874999999999999972e-02 1.695833333333333567e-02

